Selecting Data to Clean for Fact Checking: Minimizing Uncertainty vs. Maximizing Surprise

We study the optimization problem of selecting numerical quantities to clean in order to fact-check claims based on such data. Oftentimes, such claims are technically correct, but they can still mislead for two reasons. First, data may contain uncertainty and errors. Second, data can be "fished" to advance particular positions. In practice, fact-checkers cannot afford to clean all data and must choose to clean what "matters the most" to checking a claim. We explore alternative definitions of what "matters the most": one is to ascertain claim qualities (by minimizing uncertainty in these measures), while an alternative is just to counter the claim (by maximizing the probability of finding a counterargument). We show whether the two objectives align with each other, with important implications on when fact-checkers should exercise care in selective data cleaning, to avoid potential bias introduced by their desire to counter claims. We develop efficient algorithms for solving the various variants of the optimization problem, showing significant improvements over naive solutions. The problem is particularly challenging because the objectives in the fact-checking context are complex, non-linear functions over data. We obtain results that generalize to a large class of functions, with potential applications beyond fact-checking.

==> tikz/tikzscale/3Dplot.tikz <==
\tdplotsetmaincoords{77}{-8}%
\begin{tikzpicture}[tdplot_main_coords]
		x={(2 cm, 2 cm)},%
		y={(2 cm, 2 cm)},%
		z={(2 cm, 2 cm)}%
	]%
	\draw [->] (0,0,0) -- (1,0,0) node[below] {$x_1$};%
	\draw [->] (0,0,0) -- (0,0,1) node[left] {$x_2$};%
	\draw [->] (0,0,0) -- (0,1,0) node[left] {$x_3$};%
\end{tikzpicture}%

==> tikz/tikzscale/beamer/alt.tikz <==
\begin{tikzpicture}
	\draw (0,0) rectangle (5,5);
	\alt<2>	{\draw (0,0) -- ++(5,5) -- ++(-2.5, 2.5) -- ++(-2.5, -2.5) -- (5,0);}
			{\draw (0,0) -- ++(5,5) ++(-5, 0) -- ++(5,-5);}	
\end{tikzpicture}

==> tikz/tikzscale/beamer/invisible.tikz <==
\begin{tikzpicture}
	\draw (0,0) rectangle (5,5);
	\invisible<1>{\draw (0,0) -- ++(5,5) -- ++(-2.5, 2.5) -- ++(-2.5, -2.5) -- (5,0);}
\end{tikzpicture}

==> tikz/tikzscale/beamer/only.tikz <==
\begin{tikzpicture}
	\draw (0,0) rectangle (5,5);
	\only<2>{\draw (0,0) -- ++(5,5) -- ++(-2.5, 2.5) -- ++(-2.5, -2.5) -- (5,0);}
\end{tikzpicture}

==> tikz/tikzscale/beamer/onslide.tikz <==
\begin{tikzpicture}
	\draw (0,0) rectangle (5,5);
	\onslide<2>{\draw (0,0) -- ++(5,5) -- ++(-2.5, 2.5) -- ++(-2.5, -2.5) -- (5,0);}
\end{tikzpicture}

==> tikz/tikzscale/beamer/pause.tikz <==
\begin{tikzpicture}
	\draw (0,0) rectangle (5,5);
	\pause
	\draw (0,0) -- ++(5,5) -- ++(-2.5, 2.5) -- ++(-2.5, -2.5) -- (5,0);
\end{tikzpicture}

==> tikz/tikzscale/beamer/temporal.tikz <==
\begin{tikzpicture}
	\draw (0,0) rectangle (5,5);
	\node at (2.5,2.5) {\temporal<2>{before}{now}{after}};
	\onslide<3> {};	% just a small trick to create 3 subframes
\end{tikzpicture}

==> tikz/tikzscale/beamer/uncover.tikz <==
\begin{tikzpicture}
	\draw (0,0) rectangle (5,5);
	\uncover<2>{\draw (0,0) -- ++(5,5) -- ++(-2.5, 2.5) -- ++(-2.5, -2.5) -- (5,0);}
\end{tikzpicture}

==> tikz/tikzscale/beamer/visible.tikz <==
\begin{tikzpicture}
	\draw (0,0) rectangle (5,5);
	\visible<2>{\draw (0,0) -- ++(5,5) -- ++(-2.5, 2.5) -- ++(-2.5, -2.5) -- (5,0);}
\end{tikzpicture}

==> tikz/tikzscale/histogramNormal.tikz <==
\begin{tikzpicture}
	\begin{axis}[
		ybar interval,
		title={endlinechar: \the\endlinechar~(should be 13)}
	]
	% a data file containing 8000 normally distributed
	% random numbers of mean 0 and variance 1
	\addplot+[hist={data=x}] file {pgfplots.randn.dat};
	\end{axis}
\end{tikzpicture}

==> tikz/tikzscale/linewidth.tikz <==
\begin{tikzpicture}
	\draw (0,0) -- node {center} (\linewidth,1);
\end{tikzpicture}

==> tikz/tikzscale/pgfplots-test.tikz <==
\begin{tikzpicture}
	\begin{axis}[scale only axis]
		\addplot {x^2 - x + 4};
	\end{axis}
\end{tikzpicture}

==> tikz/tikzscale/pgfplots.randn.dat <==
   1.8131109e+00
   8.6034974e-01
   5.6782430e-01
   6.6418148e-03
  -5.9978685e-01
   1.1752312e+00
   1.1312559e+00
  -1.7619150e+00
  -1.1518360e+00
  -3.6829301e-01
   1.4841380e+00
   3.9109658e-01
   1.3076529e+00
  -5.7717857e-01
   4.7710030e-01
  -6.2152389e-01
  -1.8751440e+00
   3.0778620e-01
   3.9045500e-02
  -7.6170509e-01
  -5.4991477e-01
  -7.7944067e-01
   5.2046311e-01
  -1.0408009e+00
   5.9186483e-01
  -2.9160874e-01
  -2.3618022e-01
  -8.7677902e-01
  -8.3681634e-01
  -6.7294580e-01
  -9.1969507e-01
  -7.0642195e-01
  -6.4205245e-01
  -1.5197377e+00
  -1.7453939e+00
  -3.1289066e+00
   5.4568792e-01
  -9.7472775e-01
   2.2101019e-01
  -3.9422123e-01
   8.3784105e-01
   3.7940423e-01
   1.4795982e+00
   2.3817494e-01
   5.3898284e-01
  -3.7873039e-01
  -9.1467687e-01
  -1.7242253e+00
  -1.3712544e+00
   1.7607432e+00
  -1.2982462e+00
   5.1202225e-01
   6.8258041e-02
   6.8942432e-01
  -2.2378079e-01
  -2.7373002e-01
   6.3005265e-01
  -3.1673214e-01
   2.4165246e-01
   1.4168692e+00
   6.1909004e-01
  -5.9475015e-01
  -2.7620865e-01
   1.4166002e+00
  -1.7844352e+00
   3.1826201e-01
   1.5467781e+00
   1.1384619e-02
   1.9877916e-01
   9.6611400e-01
   2.3076969e+00
   9.5516798e-01
  -5.6577982e-01
   5.6436342e-03
  -6.8594158e-01
   1.0842070e-02
  -2.4390503e+00
  -1.0062516e+00
   5.5980285e-01
   4.7802911e-01
  -1.3308975e+00
   5.1211791e-01
   2.0078336e-01
   1.0449706e+00
   1.9995425e-01
  -9.4259353e-01
  -8.9673814e-01
  -1.2373993e+00
   2.3858725e-01
   8.4565885e-01
  -4.2538975e-01
  -3.2359806e-01
  -5.4866386e-01
  -2.2004495e+00
  -1.2631374e+00
  -4.1637822e-01
   3.2685759e-01
  -8.4407028e-01
  -1.2142334e+00
  -1.1061819e+00
   7.9669503e-01
   2.7735263e-01
   1.4355200e-01
   7.8040129e-01
   8.5744142e-01
  -6.2563809e-01
  -1.7228873e+00
  -1.4578423e+00
   9.0082452e-01
   4.7081287e-01
  -1.3936057e+00
  -4.1466899e-01
  -6.4050459e-02
   1.1802218e-01
  -6.1153603e-02
  -8.3102332e-01
   1.1035289e+00
  -4.9987718e-01
  -9.4944304e-01
  -1.9612624e+00
  -1.2756559e+00
   2.7565515e+00
  -5.9723826e-01
   1.4835404e+00
  -5.2071683e-01
   1.0219885e+00
  -5.9433792e-01
  -7.1101539e-01
   3.5456938e-01
   1.5955629e-01
   6.9437041e-01
  -5.0459752e-01
   5.5838287e-01
  -6.9979882e-01
   8.2463134e-01
   6.6336128e-01
   2.9680808e-01
  -1.0571600e+00
  -1.6500431e+00
  -6.0023298e-01
   1.2418564e-01
  -1.5367966e+00
   5.1327011e-01
   1.6125850e+00
  -4.7037837e-01
  -1.4514822e-01
  -1.0290437e+00
  -5.8524695e-02
  -8.8189689e-01
   1.0338046e+00
   7.7009274e-01
   2.3303240e-01
  -2.8218495e-01
   1.6306199e+00
  -2.1579907e+00
   3.5223267e-01
   6.7157231e-01
   4.5498983e-02
   1.3225128e+00
  -7.8295236e-01
   6.0761075e-02
   1.3649457e+00
  -8.9554055e-01
   1.2600922e+00
  -1.7669321e+00
  -2.2884447e-01
   1.4281999e+00
   5.5063630e-01
  -5.2008735e-03
   2.5776911e-01
  -9.0644807e-01
  -1.4966502e+00
  -2.0867826e+00
   6.0513657e-01
  -1.9212975e+00
   3.9432867e-01
  -1.8109912e+00
   5.0256570e-01
   2.7512628e-01
   1.6586622e-01
  -3.8138182e-01
   1.2564276e+00
   8.4388128e-01
  -1.2358973e+00
  -5.2102611e-01
   4.1518539e-01
  -3.7914643e-01
   1.0746583e+00
  -1.2592638e+00
   5.2450293e-01
   7.2448932e-01
   3.4523529e-01
   2.4724422e-01
  -1.3566897e+00
   1.6639127e+00
  -1.3997829e-01
  -1.2661521e+00
  -9.8969417e-01
  -1.4457122e+00
  -9.3484120e-01
   6.1114082e-01
  -3.3026248e-01
   1.9053470e-01
   8.0824223e-01
  -6.6719912e-01
   7.5730235e-01
  -1.8580498e-01
  -2.9645369e-01
   3.3022331e-01
  -1.7392974e-01
  -5.7896964e-01
   1.7002121e+00
   4.8453723e-02
   2.1769252e-02
  -4.0405297e-01
  -1.4692437e+00
   1.2515896e+00
  -9.6266425e-01
   1.1356527e-01
   5.6524802e-02
   1.1478562e+00
  -2.5307599e-01
  -8.1837056e-01
  -5.6551239e-01
   1.3718862e-01
  -1.9066178e-01
  -1.4715734e+00
   1.0339483e+00
  -4.7896615e-01
   2.5221935e+00
  -1.4944487e-02
  -2.5444899e-01
   8.5698977e-02
   2.2127396e-01
   5.4758699e-01
   2.6268559e+00
  -1.9429783e+00
  -1.0122603e+00
  -6.8403572e-01
   3.0799787e-01
  -3.7565020e-01
   5.6241654e-01
  -1.3904374e+00
   1.1548905e+00
   2.6491874e-01
   3.2984233e-01
  -1.2299690e+00
  -5.9541687e-01
   1.6420461e-01
  -7.6547830e-01
   8.1568023e-01
  -6.3537136e-01
  -7.8864638e-01
   4.6723595e-01
  -8.9565512e-01
   9.6975745e-01
  -1.5138388e+00
  -7.3265909e-01
   2.0343945e+00
  -8.4930888e-01
  -4.6652765e-01
   2.7780499e-01
   3.5613229e-01
   2.9285681e+00
   1.3997402e+00
  -5.0699893e-01
   6.6435301e-01
   1.4213738e+00
  -4.9257299e-02
  -2.4280166e+00
  -3.0705840e-01
  -1.2990818e+00
   5.8473359e-01
  -1.0841184e-01
   1.0490084e+00
  -1.0146973e+00
   1.1534637e+00
  -1.1621779e+00
   1.5129957e+00
   1.7966752e-01
   1.1931219e+00
  -1.4272535e+00
   8.6346468e-01
  -5.9426704e-01
  -1.5386655e+00
   1.2619765e+00
   4.1079930e-01
  -1.5799744e-01
   2.2819211e-01
  -4.8414912e-01
  -1.3616149e+00
  -2.1118812e+00
  -1.7163412e+00
  -4.6950197e-01
   6.7212878e-01
  -1.0497435e-01
   1.3431012e-01
  -4.5454315e-01
   3.1267132e-01
   8.1416798e-01
  -7.4520487e-01
  -1.2674218e+00
   5.4361738e-01
  -6.4421625e-01
  -2.2143082e+00
   2.4642270e-01
   5.9808226e-01
   7.0321540e-01
   3.7072847e-01
  -7.9307834e-02
   1.2338864e-01
   1.9353863e+00
   4.6264285e-02
  -3.5153998e-01
   1.3918372e+00
   1.1571960e+00
   1.7080865e+00
   9.6541904e-01
   5.5859940e-01
   1.3901898e+00
  -1.6579560e-01
  -2.9064307e-01
  -8.0560577e-01
   1.7342099e+00
   2.3485243e+00
   1.0172502e+00
  -5.8959324e-01
  -1.2031464e+00
  -9.0177154e-01
   5.7302051e-02
  -1.2863099e+00
  -1.5509782e+00
  -1.5075646e+00
   4.4980456e-01
  -2.0399855e+00
   4.9192442e-01
   4.2321468e-01
  -1.0559489e+00
  -9.4600641e-01
  -5.7888600e-01
  -6.3767155e-01
   8.4699539e-01
  -1.4347381e-01
  -8.5153341e-01
   5.0432183e-01
   9.8011101e-01
  -1.7257926e+00
   1.2039562e+00
  -1.0297842e+00
  -1.9448327e+00
   7.4849979e-02
   1.1309381e+00
   1.2238874e+00
  -3.9313817e-01
   6.8963370e-01
  -1.2402696e-01
  -1.9195556e-01
   1.1504595e+00
   2.3870605e-01
   9.6168173e-01
   4.8983090e-01
  -6.4479880e-01
   5.5090904e-01
  -1.5430391e-01
  -1.2251125e+00
   2.0443711e-01
  -7.4153075e-03
  -5.2419626e-01
   1.1822930e-01
  -8.4747903e-01
   1.9025861e+00
  -1.5953283e+00
  -1.5403550e+00
   1.0512559e+00
  -7.6744015e-01
  -6.3953560e-01
  -6.3804745e-01
   8.9713151e-01
   1.1864785e-01
   4.9702741e-01
  -1.8600193e+00
  -1.7819828e+00
   2.1871407e-01
  -1.8804619e+00
   1.9003336e+00
   3.2030963e-01
   1.3065309e+00
  -1.7723135e+00
   5.3215471e-01
   4.9022701e-01
   1.1451258e+00
  -3.4801717e-01
  -1.3681396e+00
  -7.1793993e-01
  -5.2624953e-01
  -3.2370950e-01
  -2.1315445e-01
   2.5403678e-01
   2.1026313e+00
  -8.3639877e-01
  -6.6768292e-01
   1.7536140e+00
   2.4670447e+00
  -7.3287131e-01
  -1.9140240e+00
   4.9581827e-01
  -7.0424459e-01
  -7.7287240e-02
  -9.9864274e-02
   3.2242762e-01
  -1.3083936e+00
   2.3714292e-01
  -4.1741835e-01
  -1.4898256e+00
  -1.4191505e-01
  -1.0459845e+00
   2.8641122e+00
   5.0205399e-02
  -9.8581135e-02
  -2.3011711e-01
  -1.1775066e-01
   1.2170988e+00
  -1.3866008e+00
  -7.6783115e-01
   1.0130339e+00
   4.7008516e-01
  -1.9306268e-01
   1.3534811e+00
  -9.9898139e-02
   9.4912281e-01
  -3.1515186e-03
   1.7900620e+00
   8.2889387e-01
   6.5164077e-01
  -8.5585968e-01
  -4.4038291e-01
   3.8479045e-01
   2.8909837e-01
  -1.4265673e+00
   2.7681038e-01
   3.5363946e-01
  -1.7664098e+00
  -1.1512485e+00
   1.4613313e+00
  -5.4420634e-01
  -1.1314973e+00
  -3.6034830e-01
   1.2483529e+00
   4.2880960e-01
  -2.2504046e+00
  -5.5121045e-01
  -1.5911805e+00
  -6.1115339e-01
  -1.9000130e+00
   6.6874778e-01
   1.0281039e+00
   8.4533554e-01
   9.9973006e-01
   1.2443971e+00
  -8.1468368e-01
  -5.0899779e-01
  -1.3859971e+00
  -1.9661457e+00
  -9.3537226e-01
  -1.3130896e+00
   5.3437606e-02
  -3.7490691e-01
   4.3609881e-01
  -9.3372725e-01
   3.3980087e-01
   1.9537791e-01
  -1.6397968e+00
  -1.9589565e+00
  -2.3336633e+00
  -6.5502942e-01
   8.3718951e-02
   5.1140892e-01
  -9.9466885e-01
  -4.2481972e-01
  -2.2708686e+00
   1.7823742e+00
  -7.8720641e-01
   3.7491674e-01
  -1.6031381e+00
  -4.9254880e-01
   9.5967300e-01
  -1.2118548e+00
   4.9875465e-01
  -1.1811631e+00
   6.4724696e-01
   4.9358888e-01
  -1.2356200e-01
   1.7940977e+00
  -1.6068180e+00
   5.3606240e-01
   1.7807164e+00
   3.1076900e-01
   7.0805627e-01
  -1.8574124e-01
   8.8158431e-01
  -1.7964424e+00
  -1.1316857e+00
  -1.0900869e+00
  -1.1452749e+00
   2.3933881e+00
   1.7304931e+00
  -6.1965774e-01
   4.4178393e-01
  -1.6537216e+00
  -7.0596551e-01
  -2.9230837e-01
   3.0543324e-01
   1.2038973e+00
   6.1718556e-01
  -1.9790523e-02
   1.2424651e+00
  -1.8405786e-01
   6.5495031e-01
   2.0342548e+00
  -1.1700072e+00
  -2.8067481e-01
  -9.7948786e-01
  -1.5686424e+00
   9.9012364e-01
  -4.6148404e-01
  -1.7016872e+00
  -1.0240731e+00
   9.8550280e-01
   6.4679300e-01
   1.1264980e-01
  -1.5851579e+00
  -5.2040889e-01
  -9.6231119e-01
   1.3387294e+00
  -6.6243226e-01
   8.5116836e-01
   1.6954385e+00
   1.3372514e+00
   6.2179489e-01
  -1.2895916e+00
   2.3240700e+00
  -1.3215878e+00
  -6.8622949e-01
  -1.6345304e-02
   7.4667412e-01
   2.7343955e-01
  -8.0306733e-01
  -9.9466518e-01
  -1.5017913e+00
  -3.8123493e-01
  -2.8794079e-01
  -1.4042619e-01
  -3.8112653e-01
   5.0336896e-01
  -1.4050088e-01
  -5.8665004e-01
  -2.7689291e-01
   1.6396135e+00
   6.5049249e-02
   1.0613182e+00
  -3.8020843e-01
  -7.0132693e-01
   1.3932220e+00
   6.1194361e-01
  -6.0335855e-01
   1.3758287e+00
  -2.3637127e-01
  -6.6369241e-02
  -5.0406835e-02
  -1.5513381e-01
   2.8353999e-01
  -1.4307896e+00
   5.4909288e-01
  -2.4568648e+00
  -1.7073240e-02
  -1.1238351e+00
   4.5715691e-01
  -1.0099989e+00
   8.6800270e-01
  -7.0261876e-01
  -9.4272645e-01
   2.7236494e-01
  -3.6431860e-01
  -5.2640196e-01
  -5.5485253e-01
   8.4721691e-01
  -4.9266562e-01
  -1.1312990e-01
  -5.9593996e-01
  -1.7656645e-01
  -7.8824480e-01
   5.1581047e-01
   2.6463552e-01
   8.4728859e-01
   2.5337552e-01
   3.2694822e-01
   1.9068723e-01
   1.5473872e+00
  -1.2695317e-01
  -3.5968215e-01
   2.7996914e-01
  -4.0051885e-01
  -1.3241154e+00
  -5.9530472e-01
  -5.5749908e-01
   4.6938409e-01
   5.3232207e-01
  -2.0823411e-01
   2.3293791e-01
  -8.9096264e-01
  -9.8140197e-02
  -3.0549564e-01
   6.9248553e-01
   8.6393472e-01
  -5.4893769e-01
  -1.9301256e+00
   6.0741833e-02
   1.1689084e+00
   1.1144616e+00
   6.2718792e-01
   9.9231266e-01
  -9.3122271e-01
  -1.2568685e+00
   4.5919769e-01
  -1.5412064e-01
  -1.1858048e+00
   7.0585600e-01
   1.3802430e+00
   2.6077082e-01
   2.8013234e-01
   1.2415289e-01
  -7.0751034e-01
   2.0443369e-02
   8.5536367e-01
  -1.1427611e+00
   9.5370027e-01
   1.2561324e+00
  -8.6296889e-02
  -1.1490025e-01
   1.3708861e+00
   4.7385569e-01
   4.4453399e-01
  -1.4975211e-01
  -8.1615670e-01
  -4.5133047e-01
   4.1761967e-01
  -9.1763630e-01
  -3.0747452e-02
  -7.3604392e-01
  -1.3409510e+00
   1.6300044e+00
   8.6952814e-01
  -2.0624950e-01
   1.1472364e+00
   8.3074768e-02
   4.7219578e-01
   4.2932426e-01
   3.0212540e-01
   1.3141540e-02
  -1.0974198e-02
  -7.2333655e-01
   1.1783873e+00
  -2.9806254e-01
  -4.1782485e-02
  -1.0733828e+00
   3.1311688e-02
   1.5002243e+00
  -1.1125328e+00
   7.2117651e-01
  -1.4647068e+00
   5.3605230e-01
   1.5380488e+00
   1.2407643e-01
  -1.1551033e+00
   1.7188754e+00
  -1.0500336e+00
  -6.7297077e-01
   4.3811040e-01
   3.7505749e-01
  -7.6740934e-02
   2.5308989e-01
   4.3742274e-01
  -1.6887391e-01
   2.6569502e-01
  -3.7049845e-01
  -5.2017039e-01
  -5.1095300e-01
   7.8948194e-02
  -1.0099985e+00
  -6.9852853e-01
  -1.2050401e-01
   3.5762583e-01
  -2.0454975e-01
  -2.4529559e-03
  -6.2979748e-01
  -1.5214020e+00
  -6.0375258e-01
  -5.9243052e-01
   1.4303241e+00
   1.0243146e+00
   5.0968011e-01
   1.2227753e+00
   8.2023348e-02
  -5.6890340e-01
   8.5832024e-01
  -6.7835737e-01
  -7.8068493e-01
   5.4239017e-01
  -5.8168995e-01
  -1.0421209e+00
  -7.8698941e-01
  -6.3732904e-01
  -1.3713367e+00
  -7.4221742e-01
   5.2699943e-01
   2.1649665e+00
  -5.8727510e-01
   5.9861484e-01
   1.7800634e+00
  -1.5834288e-02
  -3.7948237e-01
   2.0994588e-01
   2.0786815e-01
  -8.2260349e-01
   1.1369530e-01
  -5.9269196e-01
  -1.0972065e+00
   1.1850935e-01
   8.9908608e-01
   5.9775608e-01
   1.7466997e-03
   7.0274849e-01
   1.0791580e+00
  -1.4079630e-01
  -3.2780288e-01
   7.1165389e-01
  -8.3729049e-03
   1.8686515e+00
  -1.2959564e+00
  -1.4934481e+00
  -1.0627823e+00
   1.3878448e-01
  -5.8095028e-02
  -2.3808178e-01
   9.3604198e-01
  -1.5247665e-01
   5.1616698e-01
   1.6274558e+00
   1.1581468e+00
  -4.8767856e-01
   2.2198251e+00
   9.7198482e-01
   2.3162883e-01
  -1.0647814e+00
   1.7028911e+00
  -1.1159709e-01
  -1.1385477e-01
   2.9379267e-02
   2.2602757e-01
   2.2128011e+00
   1.3525386e+00
  -8.0341196e-02
   1.5894504e+00
  -3.5170236e-01
  -1.0667438e+00
  -4.5563589e-01
  -6.0705960e-01
  -1.2468333e-01
  -6.8685707e-02
   8.2619328e-01
  -7.0499327e-01
   1.0002216e+00
  -3.0637383e-01
   5.1181871e-01
   1.8386823e+00
   1.3594850e-01
   5.0154132e-01
  -6.9389297e-01
   2.3200096e-01
  -7.8867015e-01
  -1.7164260e-01
  -7.0763115e-01
   9.0403143e-02
  -8.8092806e-01
   8.5711513e-01
   2.6380177e-01
  -1.2827662e+00
  -1.9594462e+00
  -1.5048389e+00
  -9.3375384e-01
  -1.1119801e-02
   3.8332915e-01
  -1.2099717e+00
  -1.7928063e+00
  -4.9830025e-01
  -1.7091896e+00
  -2.3967008e-01
  -1.1564442e+00
   4.4469860e-01
  -6.3905005e-01
   6.6403744e-02
  -9.6495365e-01
   1.7349648e+00
   8.5890270e-02
  -2.7690334e-01
  -1.3265413e+00
   3.4015664e-01
  -1.0944615e+00
  -1.1677082e+00
  -7.0733827e-01
  -6.6523728e-01
  -6.2212878e-01
   1.6606016e+00
   6.4814349e-01
   1.3562458e+00
  -2.6790406e+00
  -2.7661296e-01
  -1.4984182e-01
  -3.2285546e-01
   1.6485588e+00
  -5.1739009e-01
  -8.1027853e-01
   3.1797668e-01
  -1.2450729e+00
   1.6272633e+00
   1.0098708e+00
   2.3306845e+00
   5.5426899e-01
   2.0457133e-01
   1.2386037e+00
   1.3526061e-01
  -1.9459705e-02
  -9.4395749e-01
  -7.7419537e-01
  -3.7042612e-02
   6.6191942e-01
   9.7841341e-01
  -6.5495872e-01
  -4.7261012e-01
  -8.8411085e-01
  -1.2485150e+00
   2.9240127e-01
  -2.9845464e-01
   1.3359849e+00
  -4.3119087e-01
   8.7400293e-01
  -5.1167026e-01
   4.5161408e-01
   1.2304531e+00
  -1.8563994e-01
   2.1771771e-01
  -2.6331913e+00
  -4.7142759e-01
   1.9991102e-01
   1.1032658e-01
   1.6622123e+00
   3.4057783e-01
  -1.6443345e-03
   5.2209911e-01
  -1.2926694e+00
  -4.6784705e-01
   4.9658223e-01
  -2.3293108e-01
  -2.3937901e+00
   7.2308294e-01
  -1.3684184e+00
  -1.2627121e+00
   4.2563482e-01
  -2.4297861e-01
  -7.7938048e-01
  -1.5796326e+00
  -6.2230983e-01
  -2.1872694e+00
   3.5474182e-01
  -7.5327183e-02
  -1.3056852e+00
  -1.9739404e-01
   2.9370510e+00
   2.2323417e-01
   3.9845786e-01
   1.6101998e+00
   3.8616127e-01
   9.7077968e-03
   7.2500492e-02
   3.1919403e-01
   1.0708616e+00
   3.0083218e-01
   1.1721887e+00
  -1.0941482e-01
   8.2724212e-01
  -5.1982789e-01
   8.5302652e-01
  -1.1751201e+00
  -4.5440037e-01
  -5.0610878e-01
   1.8036927e+00
  -1.0127482e+00
  -1.2402892e+00
   2.6656499e-01
  -1.2077523e+00
  -1.0500724e+00
   4.6866581e-01
   2.8290001e-01
   1.3411972e+00
   3.8059744e-01
   1.4354306e+00
   7.9958787e-01
   1.6285605e+00
   1.2910684e-01
  -2.0847639e+00
  -6.4711448e-01
  -2.5173221e-01
   1.9021643e-01
  -4.6754234e-01
   5.3073959e-01
   2.4465581e-01
   1.9464285e+00
  -1.2770542e+00
   7.4575091e-03
  -3.6345547e-01
   1.2668360e+00
   5.3803734e-01
   8.0682463e-01
  -1.1147142e-01
   9.1289221e-01
   1.5246317e+00
  -6.9236506e-01
  -9.0247494e-01
   7.0393836e-02
  -6.8846682e-01
   1.2309017e+00
  -2.7455894e-01
  -1.1035993e+00
   8.1195670e-02
  -7.8574974e-01
  -1.4635514e+00
   3.9684510e-01
  -5.6428699e-01
   3.7816162e-01
   1.1704917e+00
  -4.5811759e-02
  -6.3506098e-01
   3.3138333e-01
   8.8218779e-01
   4.1854444e-01
  -4.0548415e-02
  -7.0143575e-02
  -1.0146524e+00
  -1.3374673e-01
  -4.0800443e-02
   6.0276839e-01
   7.8226053e-01
   2.1463862e-01
  -8.0977924e-01
  -1.3852612e+00
   9.0874136e-02
  -2.1402203e-01
   1.5086823e-01
  -2.3554182e+00
   6.2013811e-01
   3.1062177e-01
  -9.0780399e-02
  -3.9692323e-01
   5.9467671e-01
   2.2019319e-01
  -7.1650512e-01
   1.1741962e-02
  -9.5500420e-01
  -7.7834275e-01
   1.5287605e+00
  -1.8683469e+00
  -1.2209546e+00
   2.6501575e+00
   9.4925165e-02
   3.9623363e-01
   1.3575368e+00
  -1.9411465e+00
   1.7605881e+00
   1.0602403e+00
  -1.0467912e+00
  -2.7202596e-01
   4.3686658e-01
  -8.6578650e-01
  -6.4002050e-01
  -5.1927525e-01
  -1.4848230e-01
  -6.5086429e-01
   5.9967324e-01
   9.4093931e-02
   1.3812352e+00
  -7.5482787e-01
   9.6751740e-01
   5.3895668e-01
   6.4308992e-01
  -9.1186433e-02
  -8.2689537e-02
  -1.3351127e+00
   1.1732801e+00
  -1.9013959e-01
   3.9566889e-01
   7.4471539e-01
  -2.5063304e-01
   1.6538002e-01
  -4.3529821e-01
   1.1708190e+00
  -9.0918069e-01
   1.3014492e+00
   1.0413715e+00
   1.4752261e+00
   2.8668724e-01
   1.4461692e+00
  -6.0003240e-02
  -1.5847041e-01
  -4.2483704e-01
   4.5472119e-01
  -4.1482567e-01
  -5.8554341e-02
  -2.5315762e-01
  -2.1319690e-01
  -2.1270963e+00
  -2.3553297e-01
  -1.7081996e+00
   3.2226271e-01
   7.3986653e-01
  -6.9740504e-01
   6.9170422e-01
   4.2789486e-01
   1.2390014e-02
   1.7559262e+00
   7.7168162e-01
  -3.1125212e-02
   7.0126826e-01
   6.4984283e-01
   1.6843285e+00
  -1.3898055e+00
   7.2903728e-01
   2.0377785e-01
  -9.0413535e-01
  -1.6584335e+00
  -8.9092365e-01
  -9.5775895e-02
   4.0850471e-01
   6.7385837e-01
  -3.1734505e-01
  -2.3122193e-01
   6.7517222e-01
   8.3125144e-01
   1.2021898e+00
  -1.8980952e+00
  -1.2074504e+00
   2.8613237e-01
   1.0512521e+00
  -8.9574841e-01
  -2.9006101e-01
  -4.5589562e-01
  -6.7304457e-02
  -4.5279377e-01
   7.5751174e-01
  -1.5502071e+00
   2.0212646e+00
  -1.3637132e+00
   1.0087750e+00
   1.1574297e+00
  -1.6656810e-01
   1.7993541e-01
  -4.4885170e-01
   7.8508403e-01
   3.2049180e-01
   2.3095884e-01
   8.5975245e-01
  -8.4905081e-02
   1.2014928e+00
  -2.3327476e-02
   6.9358460e-01
   7.6698939e-02
   5.1502677e-01
   1.8114279e-01
   5.8881674e-01
  -4.1960390e-01
   1.1983079e+00
  -3.3766671e-01
   3.6771544e-01
  -1.1358049e+00
   1.3806298e+00
   8.4611034e-01
  -2.9986269e-01
  -8.8634452e-01
  -3.7772479e-01
   3.8201005e-01
   4.2905146e-01
   6.7512767e-01
  -5.5145162e-01
   4.1637548e-02
  -1.6763333e-01
  -6.1590559e-01
   8.3675515e-01
   3.6015916e-01
  -3.3964667e-01
  -3.9886361e-01
  -2.8131096e-02
  -6.9522128e-01
  -8.9398166e-01
  -7.0230905e-02
  -3.9428809e-01
  -2.9155440e-01
   4.4733790e-01
   1.7541826e+00
  -8.1575548e-01
   1.8713291e+00
   1.3456013e-01
  -6.7643469e-01
   6.4947003e-01
   3.9216233e-01
  -5.4153115e-01
   1.2658078e-01
  -1.4336001e+00
  -2.5611089e+00
   3.0415053e-01
  -1.0832502e+00
   6.3479977e-01
   6.0291497e-01
   1.0182165e+00
   6.4605620e-01
   7.7143489e-01
  -2.7783099e-01
   2.2407515e+00
   2.6779433e-01
   3.9958605e-01
   1.3194741e+00
  -1.0433818e+00
   3.0315313e+00
  -1.2161032e+00
   1.4269681e+00
   1.3354914e+00
  -6.6763802e-01
  -1.9715165e+00
  -9.1385614e-01
   1.6003596e-01
   4.6475967e-01
   3.1580283e-01
  -4.7079315e-01
  -5.8318962e-02
   1.7899310e+00
   4.2951897e-01
  -2.1090906e-01
   1.8798701e-02
   9.5701152e-01
  -3.1752496e-01
   8.3674117e-01
  -8.0308843e-01
  -7.1092806e-01
  -8.0069163e-01
  -1.8162807e+00
   1.4290484e+00
   1.2392940e+00
  -6.8490460e-01
   5.2727557e-01
   1.3546954e+00
  -8.5518435e-01
  -9.7828387e-01
  -4.1436646e-01
   9.7628182e-01
   2.8622747e-01
  -1.6005127e-01
   1.1014412e+00
  -1.0965292e+00
  -1.0486153e+00
   1.8838725e-02
   3.7281870e-01
   3.1378154e-01
  -9.4409020e-01
  -4.0912037e-01
  -2.5443654e-01
   1.8957986e-01
   1.5220577e-01
   2.1972716e-01
  -7.4604332e-01
   5.6204145e-01
   1.0497123e+00
  -1.9879488e-01
  -3.4434921e-01
   5.0484765e-01
  -8.2697996e-01
   1.7385509e+00
  -7.8758676e-01
   2.2350341e-02
  -7.8340976e-01
  -4.4915062e-01
  -1.5595775e-01
   1.0223227e+00
  -4.1010966e-01
  -3.2149294e-02
  -1.6094871e-01
   1.2000197e+00
  -2.0105631e+00
   5.6477182e-01
   7.7795248e-02
  -1.4579154e+00
   2.8887725e-02
  -7.3353302e-02
  -2.7221874e-02
   6.1653779e-01
   1.4976636e-02
   6.9066821e-01
   1.7190576e+00
   6.9547881e-01
  -1.2086645e-01
  -7.0777206e-01
   1.8418172e+00
  -3.8175008e-01
   1.0490052e+00
   8.5534754e-01
   6.7597531e-01
   3.8989603e-01
  -5.6865950e-01
   7.6934464e-01
  -1.1494592e-01
   1.9708784e-02
  -3.2418122e-02
  -4.5264740e-01
  -1.1910569e+00
  -4.1852351e-01
   1.2377089e+00
   2.0042501e+00
  -3.9977841e-02
   6.3314161e-01
   4.3326610e-01
  -1.6542528e+00
   1.8818423e-01
  -9.1184828e-01
  -1.5916118e+00
  -7.0118428e-01
   1.6813131e+00
   9.1218758e-02
  -1.0743835e+00
   7.1616931e-01
   4.9169516e-01
  -3.0946618e-01
   5.5933786e-01
  -2.8433799e-01
  -1.2745815e+00
  -1.2578854e+00
  -1.3660001e-01
  -9.5835819e-01
  -5.2417428e-01
   5.3022838e-02
   1.4480248e-01
  -1.5655095e+00
   3.1320069e-01
  -9.3093264e-02
   6.4421238e-01
   8.5533651e-01
  -1.3167763e+00
   6.3482154e-01
   1.5759195e-01
   1.3010794e+00
   1.8840050e-01
  -7.3876764e-01
  -2.0463498e+00
  -1.0189711e+00
  -1.2079340e+00
   1.5468560e-01
  -1.3467138e+00
  -1.3989315e+00
   1.4187812e-01
   1.9060325e+00
  -8.6765970e-01
  -1.5963433e+00
  -2.3201873e+00
  -8.8567397e-01
   5.4115243e-01
  -1.7310223e-01
   2.1727141e-02
   6.7808684e-01
   1.4642251e+00
  -1.9276421e+00
  -4.3089202e-01
  -7.3049957e-01
  -6.7985540e-01
  -2.5737196e+00
  -1.3059648e+00
   1.2011562e+00
   6.8702345e-01
   9.1124143e-02
   7.1341600e-01
  -1.3725326e+00
  -1.5595069e-01
  -3.7259415e-01
   7.4935932e-01
   1.4814144e+00
  -8.7394613e-01
   1.0854286e+00
   5.6386748e-02
   1.2791548e+00
   9.8537545e-01
  -9.3272141e-01
   1.9150605e+00
  -1.4391630e+00
   2.1487519e-01
   1.5818893e+00
  -1.5049583e+00
  -3.3421168e-01
  -3.8716317e-01
   1.5992957e-01
   5.8325031e-01
  -2.8463598e-01
   4.3855560e-01
   2.1750469e+00
   1.5544788e+00
   1.7305722e+00
   5.4711887e-01
  -6.8993161e-01
   3.7106724e-01
   6.7908344e-01
   1.0338490e+00
   7.5787882e-01
  -6.0122905e-01
  -1.2914374e+00
  -1.3609700e+00
  -5.4779242e-01
   5.0671582e-01
   1.5476258e+00
  -9.4605613e-02
   9.2339103e-01
  -1.2250955e+00
   1.3386060e+00
   7.6962742e-02
   1.2429715e+00
   6.3708561e-01
  -6.4590336e-01
  -9.7365999e-01
  -2.3080093e+00
  -1.1480599e-01
  -1.4919324e-01
  -3.9517991e-01
   9.1461163e-01
  -1.2175311e-02
   6.8899261e-01
   7.6093555e-01
   2.7099186e-01
  -8.8573094e-01
   5.7399511e-01
  -4.2584677e-01
  -1.4499840e+00
   9.7398030e-01
   2.4461151e+00
  -7.9886839e-01
   1.6134674e-02
   1.2323493e+00
  -2.1315675e+00
  -1.9239946e+00
  -2.4660985e-01
   1.0476753e+00
   3.3876522e+00
   3.2123917e+00
   1.0165715e+00
   6.4107857e-01
  -5.7226014e-01
  -1.7824126e+00
  -9.7692242e-02
   1.7827116e-01
   9.7844396e-02
   1.6570813e+00
   1.1137829e-01
   1.6017756e+00
   7.7008613e-01
   8.0764263e-01
  -1.4051295e+00
   7.9412880e-01
   6.5696188e-01
  -6.9896296e-01
   3.8271744e-01
   4.5389961e-01
   5.5144080e-01
   7.2276474e-01
   1.1698373e+00
   8.0641655e-02
   5.4286446e-01
   1.0721590e-02
   9.8597685e-01
  -5.9723198e-01
   1.0530361e+00
  -1.2153764e+00
   8.8439777e-01
  -1.3848524e-01
   3.0855667e-01
  -3.4248901e-01
  -1.2682340e-01
   3.1647592e-01
   8.6802291e-01
   8.8554061e-01
   3.5197224e-01
   1.2543797e+00
   3.7408720e-01
   1.2201000e+00
   1.8975340e+00
  -1.1789496e+00
  -1.1279858e+00
   1.2492441e+00
  -1.5155198e-01
   4.7717248e-01
   1.5649915e+00
  -6.3864001e-01
  -9.7264393e-01
   9.0446153e-02
   1.8841478e-01
   5.2285625e-01
   5.0468441e-01
  -1.4254207e+00
  -2.0340609e-01
  -2.4064949e-01
  -2.3428967e+00
  -1.3150764e+00
   7.7196272e-01
  -1.1006190e+00
   2.4273741e-01
  -1.7590269e+00
   2.9468733e-01
   8.8153318e-01
   1.1418250e+00
  -4.3527628e-01
  -9.8019523e-01
   7.8425379e-01
  -4.4802077e-02
   5.7496094e-02
   1.2289169e+00
   1.8262793e+00
  -8.7513123e-01
  -4.8933199e-01
   8.4889184e-02
   6.7121209e-01
   1.3421961e+00
   5.6770329e-01
  -4.2854918e-01
   1.0023726e+00
   5.8151153e-01
  -1.6202803e-01
   5.9373983e-01
   2.0171941e-01
   1.8235152e+00
  -2.5082535e-01
   1.2669903e+00
   1.1863382e+00
  -5.3306390e-01
   6.8030104e-01
   8.9844679e-01
   1.6372917e+00
  -1.2965979e+00
  -8.0619497e-01
   1.6088482e-01
  -2.3662207e+00
  -1.5265038e+00
  -1.8083222e+00
   6.9978961e-01
  -6.3025457e-01
   3.0020499e+00
   8.1152394e-01
   8.1473280e-01
  -1.5989659e-01
  -3.1270454e-01
   8.1478208e-01
   1.1799679e+00
   1.4592821e+00
   1.3752595e+00
   1.0925921e+00
  -2.4784251e-02
  -2.6131419e-02
  -8.7914894e-01
  -1.3443903e-01
   3.9256181e-01
  -1.3912484e+00
  -4.0838824e-01
  -4.0759894e-01
   9.3749542e-02
  -3.2693087e-01
  -3.2310021e-01
  -1.3088114e+00
  -1.1587566e+00
  -1.2944976e+00
   3.0836809e-01
   4.3237561e-01
  -1.8730249e+00
  -1.1235015e+00
  -3.6929299e-01
   5.4320770e-01
   2.0910456e-01
   8.6053681e-01
  -1.3526953e+00
  -6.5608425e-01
  -1.3510469e+00
   8.9603500e-02
  -8.1471116e-01
   7.6226928e-01
  -1.6894022e+00
   8.0682696e-02
  -2.1623104e+00
  -9.0915448e-01
  -7.8678619e-02
   3.9814636e-01
   3.3213370e-01
  -1.7578705e+00
   4.7255797e-01
   7.9948447e-01
  -7.9839131e-01
   1.0160619e+00
  -5.6234739e-01
  -8.4779609e-01
   1.8699521e-01
   6.5682079e-01
   4.6235349e-01
   2.9775943e-01
   5.9155935e-01
  -3.1049692e-01
   6.8632414e-01
   6.2225783e-01
  -1.5601503e+00
  -5.7907526e-01
   9.4407340e-01
  -3.6157289e-01
  -6.1596832e-01
  -2.5691341e-01
   9.2829851e-01
  -1.2564355e+00
   7.8085146e-01
   7.9997074e-01
   5.0990390e-01
  -6.5111349e-01
  -1.1290447e+00
   9.1046926e-01
   4.1019165e-01
   1.2216281e-01
   1.8091194e-01
   4.0786658e-01
   3.6581201e-01
   1.1970927e+00
   6.6268559e-01
   8.7472928e-02
   9.7913019e-01
   1.8966597e+00
   2.5218066e-01
   9.8862311e-01
  -1.0910943e+00
   1.1491425e+00
  -5.6756746e-01
  -3.3694685e-01
   6.8412750e-01
  -4.0717209e-01
  -2.1796028e+00
  -1.9852053e+00
  -1.3851693e+00
   5.4621363e-01
  -4.9809964e-01
  -3.3224611e-01
  -1.0754624e+00
   1.8782401e+00
  -2.4180908e-01
  -8.0657463e-01
   2.5847438e-01
  -1.5717923e+00
  -5.2220134e-01
   9.8982405e-02
   2.0897118e+00
   2.9872795e-01
   3.1343035e-01
   7.7858487e-01
   1.0396290e+00
  -5.3543394e-01
   3.5690978e-01
  -1.6947875e+00
   4.7459585e-01
  -1.1322064e+00
  -1.6203141e-01
   2.0611398e-01
  -8.4558348e-01
   1.2766374e+00
  -5.1551325e-01
  -6.3192905e-01
   6.7817899e-01
   1.3186119e+00
   1.7744734e-01
  -1.0526282e+00
   1.0418467e+00
  -7.5425475e-01
  -2.0253581e+00
  -9.9381322e-01
   1.5417407e+00
   2.0596332e+00
   2.1559438e-01
   9.2452690e-02
  -1.7801494e+00
  -1.7965573e+00
   7.4997818e-01
  -2.4970714e-01
  -7.8048668e-01
  -5.2223225e-01
  -4.7277443e-01
  -1.2407897e-01
  -1.0928585e+00
   2.0903778e-01
   2.7831854e-01
   8.2525075e-01
  -5.0230258e-01
   1.5888584e+00
  -3.3144632e-01
   5.3682025e-01
  -4.5739987e-01
   1.7073382e+00
  -4.7673616e-01
   9.2812886e-01
  -3.5640706e-01
   9.4490142e-01
   1.0911600e+00
  -1.5975554e-01
  -3.3399478e-01
  -5.6206112e-01
  -1.9080166e-01
  -4.3256298e-01
  -1.8802751e+00
  -2.7137720e-01
   2.9138238e-01
  -7.5275708e-01
  -6.4402338e-01
  -6.0683982e-01
  -3.9941654e-02
  -8.1843830e-01
  -1.2448939e+00
   1.5432298e+00
  -5.5739948e-01
   5.4163445e-01
  -1.1719152e+00
   1.9763791e+00
   9.2604759e-03
   1.1649173e+00
   7.7126865e-01
  -8.3182599e-03
   3.1477641e-01
  -6.2206572e-01
   1.1302762e-01
   8.5582846e-01
  -5.3551405e-01
  -5.6984797e-01
  -2.0484305e-01
   7.6043703e-01
  -9.8510605e-01
  -1.0510468e+00
  -2.9088584e-01
  -2.6484101e-01
   6.9013007e-01
   1.0773918e+00
  -1.0665281e+00
  -1.9046066e+00
  -1.5707899e+00
  -1.1982856e+00
  -1.2893926e+00
  -8.7523996e-02
  -4.1260436e-01
   1.6050605e+00
   7.3810341e-01
  -2.6055508e-02
  -1.2387558e+00
   1.5699981e-01
   3.4632937e-01
   4.4458759e-01
  -3.6761769e-01
  -1.0016501e+00
   1.5679696e+00
  -5.4957781e-01
   4.3436511e-02
   6.9352277e-01
   2.6360603e-02
  -7.6754297e-01
   1.6356456e+00
  -2.7865474e+00
   4.7040551e-01
   1.5058488e+00
  -1.3390378e-01
  -1.1311177e-01
  -6.1749524e-01
   2.4319195e+00
   1.6222731e+00
  -3.3383957e-02
  -2.5417329e-01
  -8.1862435e-01
   1.5374654e+00
  -1.6064862e+00
  -8.6621730e-01
  -4.3836513e-01
  -1.0895863e+00
  -1.2207748e+00
   7.0743412e-01
  -6.9864027e-02
  -4.8631217e-01
  -2.5662263e-01
  -1.0698371e-01
  -9.4886955e-01
  -2.1128248e-01
  -8.6031194e-01
   8.0873179e-01
   4.8924578e-01
  -3.4718916e-01
   3.3116242e-01
  -8.5171963e-01
  -6.1064883e-01
  -6.2117705e-01
   2.0704792e-01
   5.3433984e-02
  -2.0279787e+00
  -9.8028655e-01
  -4.8799244e-01
  -2.1525700e-01
  -5.1344604e-01
   6.5439398e-01
   1.2958683e+00
   1.0071414e+00
   3.8694638e-01
   1.0825328e+00
   1.1826183e+00
   5.5482781e-01
   1.9955792e+00
  -2.5286494e-01
   3.4802050e-01
  -4.5511344e-01
  -6.3570742e-01
  -9.7985657e-01
  -7.6149203e-01
  -1.2835468e+00
  -3.0125030e-01
  -7.0723177e-01
   1.5570262e+00
   5.2793330e-01
  -1.9342622e+00
   1.1686913e+00
  -5.3418184e-01
  -1.5779267e+00
   5.3117163e-01
   1.2251152e+00
   2.9168577e-01
   4.0392554e-01
  -7.9831267e-01
  -1.4949182e-01
  -9.8310900e-02
  -2.3104021e-01
   7.3319078e-01
  -7.7298182e-01
  -3.2230526e-01
  -4.4751898e-01
   4.1500624e-01
   1.2590871e+00
   1.7764082e+00
   2.0916076e+00
  -1.0045665e+00
  -7.3112597e-01
   1.9421008e+00
   3.7535999e-01
  -5.5278796e-01
   1.4011755e+00
  -1.5537207e+00
  -4.6397703e-01
  -9.3772308e-01
   1.1189372e+00
   1.9568067e+00
   7.4188466e-01
   1.4970983e+00
   1.5635004e+00
   6.9660452e-01
  -5.0850462e-01
   9.0790386e-01
   3.3005998e-01
  -1.1199756e+00
  -5.5851610e-01
   1.4958486e+00
  -1.1525248e+00
   3.2379869e-01
  -7.6135083e-01
   5.5999754e-01
  -9.8424192e-01
  -1.2566349e+00
   2.2173362e-01
  -8.8610561e-01
   1.3092344e+00
   5.2113990e-01
  -3.4122210e-01
  -3.4656079e-01
  -1.9982374e+00
  -1.0512259e-02
   2.1838218e+00
   3.0775054e-01
  -1.0243593e+00
   3.3472453e-01
   7.2875456e-01
  -1.3228438e+00
   5.2678527e-01
   1.4281606e+00
   2.2815076e-01
  -3.0052779e-01
  -1.0143078e+00
   7.0127627e-02
  -1.0109112e+00
  -3.3205967e-01
  -4.1650067e-01
  -4.7305300e-02
   4.6551100e-01
  -4.2129302e-01
   6.9630489e-02
  -1.7137865e+00
   1.0023362e+00
  -9.9138470e-01
  -2.8071603e-01
   1.6986814e-01
   8.9489781e-01
  -8.0102224e-01
   2.6822339e-02
  -5.8776097e-01
  -1.0870414e+00
  -3.6334863e-02
  -1.7055750e-01
  -4.0716616e-02
  -1.0304774e+00
  -5.1447231e-01
   3.3314572e-01
   6.9451946e-01
  -2.7043092e-01
   1.9901118e+00
  -1.0163913e+00
  -1.3406439e+00
   1.6347682e+00
  -9.2742312e-01
  -1.8909137e-01
  -9.9147245e-01
  -1.1734507e+00
  -7.7347136e-01
  -1.6288262e-01
  -4.4774016e-01
   8.6720802e-01
  -4.1850431e-01
   1.2691233e+00
  -8.2238408e-01
  -1.5595317e+00
   2.9489214e-01
   1.3202938e+00
  -2.3276501e-01
   1.2353695e+00
  -2.4345094e-01
  -6.3269416e-01
  -1.2384112e+00
   1.0707227e+00
  -1.2958065e+00
  -3.2623290e-01
  -7.7929871e-01
  -7.7321418e-01
  -2.8368571e-01
   1.4332778e-01
   2.3603522e-01
  -8.4445069e-01
   3.4079175e-01
   5.1499266e-01
  -1.4023908e-01
  -2.2724598e-01
  -1.2092160e+00
   3.1033897e-01
   1.6461559e+00
   7.4914308e-01
  -1.1499789e-01
   5.7648556e-01
   1.8509554e-01
   5.7287951e-01
   1.2326669e-01
   9.5607636e-03
   1.5898305e+00
   1.2317125e-01
   6.3841668e-01
   7.7802505e-01
   1.3269576e+00
  -1.5564360e-01
   6.2847516e-01
   6.5594268e-02
  -4.8295592e-01
  -1.0224728e-01
   6.0433133e-01
  -7.4714328e-01
   1.5832737e+00
   1.8838081e+00
  -7.2903677e-01
  -3.4690113e-01
   4.6162007e-01
   4.0287871e-01
   1.3849863e+00
  -7.1399591e-02
   1.5942307e+00
  -8.3500271e-01
   8.0347443e-02
   3.2348949e-01
  -9.6689503e-01
   5.9188539e-02
  -2.6517437e-01
   8.5769261e-01
   5.4568617e-01
   1.8537518e+00
   9.9609664e-01
   1.0289138e-01
  -1.9183819e+00
  -1.3106782e-01
  -7.6863167e-01
   2.3899518e+00
   7.7245680e-02
   3.7560745e-01
   3.9556417e-01
  -1.1249909e-01
  -1.8290367e+00
   2.0914522e+00
   3.5909312e-01
  -7.9434475e-01
  -2.2731164e-01
   1.5938214e+00
   1.5520563e-01
   1.7859563e-01
  -3.3773085e-01
  -1.5249919e+00
  -7.0940665e-01
  -8.6661663e-01
   7.1481108e-02
   1.5562064e-01
  -1.8219139e-01
   7.3101584e-01
  -3.4756807e-01
   2.3442401e-01
  -8.6772936e-01
  -9.8253859e-01
  -2.9357242e-01
   8.2446964e-01
   1.9413317e-01
   2.9769162e-01
  -7.1012508e-01
  -6.8767410e-01
   5.7283812e-01
   4.4521760e-01
  -1.3259593e+00
  -1.4998754e+00
   1.0159682e+00
  -2.7515788e-02
  -1.6044558e-01
   3.7883518e-01
  -1.0716072e-01
   2.1283509e-01
   4.6806392e-01
  -1.6160743e+00
   1.4738006e-02
  -3.7764348e-02
   4.0380900e-01
   3.0525439e-01
  -1.2431101e+00
   1.3185919e-01
  -9.9947508e-01
  -3.5421346e-01
   1.0558872e-01
   9.5542627e-01
   4.6479898e-01
   2.6670639e-01
  -1.4232233e+00
   1.1105731e-01
   1.1728554e+00
  -2.1155833e+00
   4.6216114e-01
  -2.4599032e+00
  -3.0485718e-01
   3.9823325e-01
  -1.7057866e+00
   7.5940981e-01
   2.0323762e-01
   9.5868279e-01
   4.8682975e-01
  -4.4590444e-01
   3.2567307e-01
  -2.0097806e-02
  -1.8884756e+00
   3.3836147e-01
   3.3780540e-01
   4.2433122e-01
   1.1287079e-01
  -1.1827037e-01
  -2.6862862e+00
   1.5483562e+00
  -9.2437868e-01
  -7.2040491e-01
   8.3350531e-01
  -5.6649186e-01
  -9.9915100e-01
   6.4126705e-01
  -2.5395009e-01
  -1.1217000e+00
   1.6479269e+00
  -3.0667757e-01
  -7.7404141e-01
  -1.3542396e+00
  -3.2592679e-01
   1.5532163e+00
   6.2813121e-01
  -1.0275462e+00
  -2.0194229e-01
   8.6106603e-01
   1.5581574e+00
  -1.2968112e-01
  -8.1777232e-01
   2.8850644e-01
  -1.1313790e+00
   8.8131707e-01
  -9.4421370e-01
  -6.2159192e-01
  -1.9910523e+00
  -9.5195327e-01
   2.5794900e-01
   1.1981972e+00
   1.1089668e+00
  -1.6126667e+00
  -3.5662964e-01
  -8.6164589e-03
  -1.4613958e-02
   2.1708766e-01
   1.8019073e-01
  -5.2051641e-01
  -2.3958191e-01
  -6.9301523e-01
  -6.8491079e-01
   9.3260276e-01
  -1.2085510e+00
  -3.6078550e-01
  -1.1823695e+00
   6.4465760e-01
  -1.0888329e+00
  -1.6984745e+00
  -1.2903596e+00
   5.4562674e-01
   2.1353495e+00
  -5.7685875e-01
   8.2518905e-01
   1.6131042e+00
   1.2159222e+00
   1.6139113e+00
  -5.9993880e-01
   1.0400800e+00
  -2.4440684e-01
  -1.4850667e+00
  -3.5617863e-01
   3.5452356e-01
   1.8349129e+00
   8.9769247e-01
   2.5230230e-01
   9.8402784e-01
  -5.1456092e-01
  -1.3106536e+00
  -6.8731566e-01
  -1.1854646e+00
   9.8238861e-01
  -1.3534657e-01
  -1.1900400e+00
  -2.0730962e-01
  -8.4561519e-01
  -3.1429513e-01
   1.4242803e+00
   1.4914769e+00
  -7.4404839e-01
  -3.7437698e-01
   4.2410689e-01
   1.1411571e-01
  -5.1109796e-01
   1.0223372e+00
  -1.4191838e+00
   2.5466793e+00
  -3.5795550e-01
   4.0131843e-01
  -7.0619483e-01
  -1.0206634e+00
   1.1339608e+00
   3.8545332e-02
   2.3091273e-01
   1.2573352e-01
   6.9628561e-01
   1.7394737e+00
   6.6537739e-01
   6.8753180e-01
   1.2389687e+00
   8.9866307e-01
  -1.1500981e+00
  -2.6418046e-01
  -1.6251805e+00
   5.8164260e-01
   1.9024927e+00
   1.5800943e+00
   9.2102905e-01
  -9.3790246e-01
  -7.3718621e-01
   1.7978079e-01
  -1.3183047e-01
   8.6792689e-01
   1.3143919e+00
  -2.5111955e-01
  -7.1759512e-02
   1.0952087e+00
   4.8928037e-01
  -1.6801537e+00
  -8.1152546e-01
  -7.5222489e-01
  -1.3259191e+00
  -1.8148085e-01
   1.3141549e-01
   1.3938299e+00
   7.0621342e-01
   1.1628468e+00
  -7.5368772e-01
   3.2192470e-01
   1.6357042e+00
  -6.4779452e-01
   6.7326330e-01
   1.2735555e+00
  -1.0398118e+00
   4.8795003e-01
  -9.0675360e-01
  -4.7470307e-01
  -6.6608673e-01
  -5.0201962e-01
  -3.0888602e-01
  -8.3690130e-01
  -6.2832389e-01
   5.0090346e-01
   1.6702536e+00
  -1.5417301e+00
  -2.7200912e-01
   3.4164674e-01
   4.8436693e-01
   9.5268422e-01
   1.3135013e-01
  -1.7419133e+00
   6.6776131e-01
   8.9815588e-01
  -5.4931556e-01
  -3.1750026e-01
  -5.8269331e-01
  -1.6421093e-01
  -9.3513325e-01
   1.1881074e+00
  -1.2127883e+00
  -3.8117851e-01
   1.3226534e+00
   3.8534628e-01
  -3.6182184e-01
  -4.2637666e-01
   3.8713794e-01
   9.0277695e-01
   7.1777527e-01
   1.7360807e+00
  -1.0088329e+00
  -1.8003940e-01
  -2.0265477e+00
   4.0893784e-01
   7.3432512e-01
   8.1967433e-02
  -1.6865170e+00
  -2.0617113e+00
   1.8209372e+00
  -1.2491315e+00
   9.3631615e-01
  -1.7155872e-01
  -7.8369128e-02
  -6.1036921e-01
   5.6887556e-01
  -1.5719719e-01
  -1.0685058e+00
  -3.1252217e-01
  -1.7122889e-02
  -1.3233227e-01
   4.4468541e-01
   4.0173856e-01
  -2.5141902e+00
  -7.8849274e-01
  -1.1401662e-01
   4.7413698e-01
   6.8491618e-01
   5.3977044e-01
  -3.8044895e-01
   1.4430567e+00
  -8.0929881e-01
  -1.4712311e+00
   4.2542207e-01
   9.6419273e-01
   9.7041652e-01
   5.2231356e-01
   8.7477896e-01
   1.5806639e-01
   1.5656886e+00
   1.3527578e+00
   9.2528175e-02
   7.8252329e-01
   1.1100244e+00
   1.4999465e+00
  -1.3238085e-01
   1.2577997e+00
   1.0932928e+00
   9.7522127e-01
   1.2002858e+00
  -1.0728336e-01
   6.1949924e-01
   1.0909685e+00
  -4.4203488e-01
  -1.2807932e+00
   6.5878350e-01
   2.0102942e-01
   4.5001961e-01
  -1.3068824e-02
  -8.4648209e-01
   4.8271838e-01
   9.3312086e-01
   2.9170062e-01
  -2.1339365e-01
  -4.0705416e-02
  -2.2802828e-01
  -1.3811048e+00
   2.6506418e-01
   1.0620732e+00
   5.8548211e-02
  -5.6460054e-01
   6.6265084e-01
   1.2090738e+00
   4.5482148e-01
   4.9357133e-01
   2.2162062e-01
  -5.7464411e-01
   1.3227023e-01
   1.1286398e+00
  -5.6005888e-02
   7.0626588e-01
  -6.0550907e-02
   5.9024852e-01
  -6.1960724e-01
  -1.1902801e+00
  -2.4353561e+00
   7.3200557e-01
   3.4681241e-01
   7.2808703e-01
   5.7115967e-01
  -1.7775743e+00
   1.0337879e-01
   1.9348477e+00
   9.3067300e-01
  -1.5083464e-01
  -4.6819906e-01
  -3.6528668e-01
   2.5813451e-01
   1.8535987e-01
  -8.9456506e-01
  -4.5442473e-01
  -2.8301609e-01
   1.0965017e+00
   1.0177969e+00
   3.0255491e-01
  -1.2609276e+00
   2.4015108e-01
   7.8343789e-01
  -1.9302007e-01
  -1.3070100e+00
  -7.6559968e-01
   7.8255347e-01
  -6.8662559e-02
   3.8321645e-01
   3.1142887e-01
   7.5205738e-01
   9.5719177e-01
   4.4150389e-01
   5.5314577e-01
   3.6718812e-01
  -1.1446970e+00
   9.2748395e-01
   1.0477348e+00
   3.2909568e-01
  -2.3967398e-01
  -5.6783658e-01
  -1.5646099e+00
   2.9717995e-02
   6.0717782e-01
   9.6029016e-01
  -1.2553660e-01
  -4.8256378e-01
   1.7204100e+00
   1.7116231e+00
   2.3919526e+00
  -9.3724221e-01
  -1.2838415e+00
   1.6259642e-01
   3.8903029e-01
   6.8499318e-01
  -4.9181946e-01
  -1.9880144e-01
  -3.0830493e-01
  -1.9709990e+00
  -8.2212635e-01
   6.7323334e-02
  -4.1562828e-01
   8.4179930e-01
   5.9350698e-01
   2.9900881e-01
   6.2032616e-01
   2.0547497e+00
  -2.5180396e-01
   2.6635878e+00
   1.8578244e+00
   1.2647113e+00
  -1.9688424e+00
  -5.6491559e-01
  -1.3172138e+00
   2.0211130e-01
  -1.0584010e+00
  -4.3997017e-01
   1.4778867e+00
  -1.2282586e+00
  -1.8466841e+00
  -7.4760417e-01
  -2.5630795e-01
   6.8392577e-01
   1.1821271e-01
  -3.5234586e-01
   2.3460685e-01
  -1.1382177e+00
   3.0103188e-01
   1.0366978e+00
  -2.0253571e-02
   1.1856314e+00
  -3.3262184e-01
   1.0198931e+00
  -1.3459873e+00
   4.5249931e-02
   5.6978574e-01
  -1.0480414e+00
  -1.4765510e+00
  -5.9117629e-01
  -2.5900867e-01
   1.3568368e+00
  -1.0056502e+00
   1.0442225e+00
  -2.5932158e-01
  -6.1920217e-01
  -3.5101410e-01
   2.1361985e+00
  -6.1599655e-01
   1.5139365e+00
   8.5554198e-02
  -5.0259962e-01
   7.0582523e-01
   1.1969366e-01
  -8.5694750e-02
   4.8205162e-01
  -4.7597089e-01
   2.1170407e+00
   9.9026814e-02
   8.0667107e-01
   1.0169191e+00
  -9.3339821e-01
   1.4725052e+00
   9.8495987e-01
  -7.4668537e-01
   3.1540918e-01
  -9.1433077e-01
   1.2303684e+00
  -2.6587270e-02
   9.0971698e-01
   5.9256656e-02
   2.6802869e-01
  -4.9421514e-01
  -4.5913713e-01
  -1.8801111e-01
   2.4256492e+00
   8.7054502e-01
   5.6176349e-01
   5.4971013e-01
   2.3983417e+00
   4.5732078e-01
   6.5507391e-01
  -6.1347899e-01
  -1.8690513e-02
  -1.0380457e+00
   5.4586221e-01
  -6.6939864e-01
   1.3647959e+00
   9.7885080e-01
  -6.6268531e-02
  -3.5787838e-01
  -1.3744338e+00
   8.5066498e-01
   8.5815476e-01
  -9.9552784e-02
   2.1040331e+00
   5.9418549e-01
   6.0198587e-01
   2.3120934e-02
   7.6864179e-01
  -7.4281742e-01
  -9.6305351e-02
  -9.9523073e-01
  -1.2312624e+00
  -1.8376544e+00
   1.5897524e+00
  -2.0318485e+00
   2.3552286e+00
   7.6404438e-01
  -2.1146526e+00
  -9.0353464e-02
   8.8481897e-01
  -6.8837522e-01
   7.9571957e-01
  -1.0377472e+00
   9.8199263e-02
   1.5237266e+00
   3.7423274e-01
   1.2390072e+00
   6.5530194e-02
  -6.8030769e-01
   5.1355658e-01
   5.3690330e-02
   2.1301171e+00
  -8.1960089e-01
   9.8988330e-02
  -1.4617316e+00
   1.6269981e+00
   6.6043770e-01
   1.4171046e+00
  -2.5323072e-01
   4.5042330e-01
   1.3013656e+00
  -2.9331732e-01
   5.6921616e-01
  -1.4056865e+00
  -2.9313570e-01
  -1.1954598e-01
  -7.0002520e-01
  -1.5770161e+00
   2.8758377e-01
   2.4020215e-01
   6.2244497e-01
   9.6851909e-01
  -8.7452995e-01
   2.6228534e-01
   1.4501639e-01
   1.1975501e+00
   9.2473931e-01
  -7.8384661e-01
  -1.8150684e+00
  -8.1184821e-01
   9.8893012e-01
  -7.3826135e-03
  -2.0371885e-01
  -6.9674307e-01
  -6.2502420e-01
   4.6320393e-01
   7.5812985e-01
   5.0639985e-01
   1.8001758e-01
   1.1690202e+00
  -1.8039761e-01
  -1.6285389e-02
  -9.7952091e-01
   2.0060874e-01
  -1.4747605e-01
  -1.0198766e+00
   5.5524827e-01
   2.6999586e-01
   2.0614805e+00
   5.1672752e-01
   5.1782044e-01
  -1.7640511e-01
  -1.0924193e+00
  -1.1863172e+00
   3.3836748e-01
   1.5337581e+00
   3.7779777e-01
   9.5322996e-01
  -4.9014348e-01
   3.1356209e-01
  -2.6380492e-01
  -7.9218233e-01
   7.4409535e-01
  -2.8055603e-01
  -3.2169378e+00
   1.9347692e+00
  -2.9875786e-01
   3.8298125e-01
  -4.5438749e-01
   1.5645920e-01
  -2.6126403e-01
  -6.1447955e-02
  -4.3489524e-01
  -1.1036657e+00
  -4.5878218e-01
   2.9417284e-01
  -1.9477656e-01
   1.5976725e+00
   3.0954421e+00
  -7.5579575e-01
  -8.7235676e-01
  -1.0529907e+00
  -9.7559961e-01
  -1.1210815e-01
   3.4542259e-01
   1.5487863e-01
  -1.3068423e+00
   1.5257117e+00
   9.5863291e-01
  -9.8617215e-01
  -2.3718924e-01
  -4.8578903e-01
  -6.1163903e-02
  -6.3991739e-01
  -7.1532345e-01
   1.8141396e-01
  -3.0259439e-01
  -2.1741077e-03
  -3.5152043e-01
  -1.4486974e-01
   2.1407139e-01
  -6.5414217e-01
   1.3855814e+00
   6.0512786e-01
  -2.7553944e+00
  -6.6270335e-01
   6.4392531e-01
   9.3573296e-01
  -1.4264727e+00
   1.7663624e+00
  -3.9751447e-02
  -1.5026254e+00
  -4.2496284e-01
  -6.4928869e-01
   1.5704536e+00
  -2.1910482e+00
  -8.0709304e-01
   3.8684839e-01
   7.4292497e-01
  -1.6248157e+00
   1.3680247e+00
  -1.4088395e+00
  -8.8216627e-01
  -3.4655931e-01
   8.4283943e-01
   5.5073027e-01
   5.0885640e-03
   8.7732064e-01
  -5.4354098e-01
   1.5722160e+00
   9.1945971e-02
  -1.8415581e+00
  -9.0406713e-01
  -9.8564825e-01
  -1.1298286e+00
   6.6078594e-01
  -1.2078156e+00
  -1.9847514e-04
  -1.2154045e-01
  -7.7362012e-01
   1.0878998e-01
  -7.0266433e-01
   1.8479700e+00
  -1.5100297e+00
   2.6510472e-01
  -4.9971297e-01
  -2.0950359e-01
  -1.7303794e+00
   8.4164484e-01
   2.1608976e-01
   1.0955955e+00
   6.2110477e-01
  -7.9548979e-01
  -1.2218376e+00
  -5.1083621e-01
   5.1953778e-01
  -1.1049367e+00
  -2.4488621e-01
  -2.1857312e+00
  -9.8441307e-01
   4.7344971e-01
   8.1646612e-01
   1.3909207e+00
   4.1989086e-01
   3.6125312e-01
  -9.7828711e-01
  -1.9788252e+00
   9.9451778e-01
   5.3802622e-01
   4.4552059e-01
   6.5422140e-01
  -4.3798682e-01
   1.1226512e+00
   9.5986046e-01
  -2.8859494e-01
  -6.1594291e-01
  -5.0616719e-02
   6.6918447e-01
   1.1498751e+00
   9.8945169e-01
  -1.8928875e+00
   2.9459688e-01
  -3.0688735e+00
  -1.5987793e+00
  -8.4631750e-01
   4.4202013e-02
  -5.7684787e-02
  -1.2261838e-01
   1.0371513e+00
   1.1724120e-01
   8.8167172e-01
  -7.6140598e-02
  -9.1442755e-01
  -1.1863140e+00
   1.1997547e+00
  -4.1596168e-01
   4.8394339e-01
  -6.5124866e-03
  -5.2376515e-01
   4.6051679e-01
  -8.4241135e-01
   9.2029321e-01
   1.2784153e+00
   1.8203717e+00
   6.7590513e-01
   9.3548460e-01
   7.8826121e-01
  -1.0081944e+00
  -1.1533025e-01
   4.1914355e-01
  -1.1429721e+00
  -2.2347716e-01
  -1.4164110e+00
  -2.6229936e-01
   2.2802868e-01
   3.3611962e-01
   6.8345088e-01
   9.8072475e-01
  -2.1553145e-01
   9.6122126e-01
   1.0349595e+00
  -1.5690988e-01
   1.1077506e-01
   9.0942270e-01
  -6.6064393e-02
  -7.2675744e-01
  -5.0838131e-01
  -6.4345674e-01
  -1.0840958e+00
   1.2329015e+00
  -2.0850131e+00
  -9.2157756e-02
   1.2962555e-01
   2.0629267e-01
  -2.1348076e-01
  -1.5269838e+00
  -5.4421902e-01
  -1.0278122e+00
   6.8755631e-01
  -3.9327924e-01
   4.7565834e-01
  -6.3453204e-02
  -5.5904750e-01
  -7.3539704e-01
  -1.3866199e+00
  -7.9917366e-01
  -6.1121940e-01
  -1.1022349e-01
   4.1425870e-01
   2.3009527e-01
   8.5703100e-01
   4.8208732e-02
   1.0233485e+00
  -1.8199287e-01
  -2.9012838e-01
   8.1520391e-01
   3.2233233e-01
   1.3837468e-01
  -4.5101250e-01
  -1.5304060e-01
  -8.7900213e-01
  -1.9270694e-01
   1.9488557e-01
   1.5948781e+00
  -4.4194329e-01
  -4.2197083e-01
   2.2580915e-01
   1.4640549e-01
   9.6901688e-03
   1.0759872e-01
  -2.0495315e+00
   1.3140299e+00
   6.1804025e-01
  -4.1926490e-01
  -6.5461894e-01
  -6.9014672e-01
  -1.6792687e+00
  -2.4816894e-01
   1.1933549e+00
  -1.5635730e+00
  -1.7451892e+00
  -2.4094730e-02
  -1.3481895e+00
  -2.8720563e-01
  -7.5126504e-01
   4.3172515e-01
  -4.3123900e-01
   1.2185488e-01
   4.2056701e-01
   4.0485047e-01
   4.8372997e-01
  -2.9332601e-01
  -2.4694777e+00
   2.5220914e-01
  -9.2917262e-01
   5.3184551e-01
  -1.3263118e+00
   1.0240248e+00
  -9.0126457e-01
  -6.5581629e-01
   3.9817142e-01
   2.3453116e+00
  -9.4529466e-01
   1.7895027e+00
   4.9043622e-01
  -8.9293645e-01
   7.6420604e-01
   2.2181690e-01
  -4.6993832e-01
  -4.3710564e-01
  -2.0513971e+00
  -1.6079263e-01
   5.3075011e-01
   2.6452400e-01
  -3.3193621e-01
   1.0650741e+00
  -3.9640199e-01
   6.1584665e-01
  -1.1577666e+00
  -1.9303874e-01
   2.8629647e-01
   7.2121907e-01
   3.8690493e-02
   3.4314478e-01
   1.2560980e+00
   1.2441861e+00
  -5.6312299e-01
   2.3461755e-01
   1.5473411e+00
   1.6698147e-01
   3.1500560e-02
   1.4188402e+00
   8.9203619e-01
  -6.5706503e-01
   3.7980005e-03
  -1.1240728e+00
  -2.4869596e-01
   8.9867012e-01
  -1.2880944e+00
   1.0216136e+00
  -3.8424968e-01
  -6.9742625e-01
  -7.3441893e-01
  -2.1297391e+00
  -9.4251717e-02
  -1.1520457e+00
  -1.6791688e+00
  -4.9894417e-03
  -5.8749717e-01
  -3.9926894e-01
   1.2420923e-01
   1.6437822e-01
  -3.5008591e-01
  -2.8528617e-01
  -3.9782645e-01
  -2.5637975e-01
  -9.3547408e-01
  -1.3074692e+00
  -1.1252888e+00
   5.2786271e-01
   5.4423048e-03
   8.9986362e-01
   1.1799861e+00
  -7.6370442e-01
  -1.0566742e+00
  -1.8606377e+00
  -2.1111027e-01
   6.9129810e-01
   1.4982046e+00
   7.6072898e-02
  -4.6479094e-01
   2.2029349e-01
  -8.2178856e-01
   9.0595625e-02
  -8.0848465e-02
  -1.2384605e+00
  -3.3642744e-01
   4.6254179e-01
   1.4246669e+00
   5.5028230e-01
   1.9425181e+00
  -6.9362140e-01
   1.8508831e-01
  -1.6687079e-01
   1.4751592e-01
  -1.0763054e+00
  -1.0340995e-01
  -3.1535882e-01
  -3.7326206e-01
  -3.6425193e-01
  -2.5827332e-01
   8.8412499e-03
   1.2958869e+00
  -3.7907416e-01
  -5.3354847e-03
  -1.6469414e+00
   1.8607167e-01
   8.0751522e-02
  -6.4700396e-01
   3.7019685e-01
  -2.8666870e-01
  -2.7146531e-01
  -1.1292652e+00
   8.7729765e-01
  -9.2228184e-01
   1.0779998e-01
   1.1892588e-01
   7.1843907e-01
   7.3908025e-01
  -1.3552589e+00
   1.2905214e+00
   5.7341962e-01
  -9.4955470e-01
  -9.8968909e-01
  -4.0948748e-01
  -5.3583565e-01
   9.6550134e-01
   1.0186432e+00
   2.1129655e-01
   1.0263613e+00
   1.0982435e-01
   1.3266116e+00
   1.2186230e+00
  -1.2687537e+00
   8.3629057e-01
   3.6796697e-01
  -2.1976248e-01
   8.4088774e-01
  -4.5008654e-01
  -5.6584619e-01
   5.6646597e-01
  -1.0594414e-01
   9.5585753e-02
   1.1472685e+00
  -4.9554686e-01
   2.4170911e-01
   7.6768155e-01
  -1.1652674e+00
   1.0289058e-01
  -1.6962865e-01
   4.5727371e-01
   2.6205772e-01
   2.9126713e-02
  -8.2138724e-01
   9.2337388e-01
   1.4928808e+00
   4.9234112e-01
   8.4526780e-01
   4.8235103e-02
  -3.9442719e-01
   1.8061324e-01
  -1.5527073e+00
   1.6592576e+00
   9.3051905e-01
  -1.8327798e+00
  -1.3127958e+00
   5.7537984e-01
  -1.6098793e-01
  -3.0442573e-02
  -1.6021356e+00
   1.2549807e-01
   1.8054493e-01
   6.3510917e-01
  -1.4726965e+00
   1.0202820e+00
  -1.0616060e+00
   6.0541309e-02
   1.5133236e+00
   1.3295089e+00
   3.8820932e-01
   1.0619229e+00
  -1.1525521e+00
   8.2406717e-01
   9.1364021e-01
  -1.0291627e+00
   1.3901028e-01
   2.8583564e+00
   9.6178784e-01
   1.2448852e+00
   6.0705133e-01
  -1.1578290e+00
  -1.8989076e+00
  -8.0190963e-02
  -1.0157720e+00
  -1.4445356e+00
  -1.3862910e-01
   4.3202061e-01
   2.2529935e+00
  -4.5958057e-01
   9.0487100e-02
   2.6081350e+00
  -1.0371692e+00
   2.5310417e-01
  -2.6659886e-01
   1.3174838e+00
   1.1170149e-01
   1.2714367e+00
   4.1177924e-01
   7.5791646e-01
  -1.6723351e+00
  -7.3348547e-01
  -1.3232145e+00
  -1.5115646e+00
   9.1143911e-01
   1.0438762e+00
  -1.3703896e-01
  -9.9039523e-01
   1.0444031e+00
   1.8246589e+00
   7.0341242e-01
  -8.2215211e-01
  -4.4931308e-01
   7.0320969e-01
   6.2227935e-02
   1.0264366e+00
  -9.8191465e-01
   1.5361659e+00
  -2.8788051e-01
  -7.1129985e-01
  -1.1749555e+00
   8.5577262e-01
  -3.3617631e-01
  -2.7418845e-01
  -3.7729515e-01
  -1.0397324e+00
  -7.0839796e-01
  -1.1918859e-01
   2.1694238e+00
  -3.7663075e-01
   7.9868609e-01
  -9.4202784e-01
   8.7311301e-01
   8.9599816e-01
   7.1552154e-01
   3.7160226e-01
  -1.8252009e+00
  -1.4159643e-01
   6.0139000e-01
  -1.8092895e+00
  -4.1891260e-01
   1.1975469e+00
   3.3763286e-02
   1.3563095e+00
  -3.3832843e-01
   1.2386743e+00
   1.5980147e-01
   6.7825699e-01
  -1.4417330e+00
  -1.4795289e+00
   4.8835108e-01
  -3.5870944e-01
  -1.8251808e+00
  -4.5306607e-01
  -3.5555029e-01
  -8.5476969e-01
  -1.2468225e+00
   2.2176544e-01
   3.3563225e-01
  -8.0249019e-01
   1.3237444e+00
  -4.8740863e-01
  -1.9806977e+00
   2.2903185e-02
   8.1361849e-01
  -1.8975251e+00
   1.8775138e+00
  -2.9066814e-01
  -8.2288157e-01
   2.8370516e-01
  -5.3949709e-01
   9.4973689e-01
   1.3279037e+00
   4.3738494e-01
  -5.5101438e-03
  -1.7033288e+00
  -7.6379308e-01
   2.1813535e-02
  -1.9982183e+00
  -1.0539349e+00
   1.4950441e-01
  -1.2319057e+00
  -7.7123123e-01
   3.0126021e-01
   1.8942899e-01
   1.1857229e-01
   2.4408932e+00
   6.7059619e-01
  -6.7952998e-01
   4.8528665e-02
   1.1604839e+00
   1.8087226e+00
   6.8462116e-01
  -7.7803696e-01
   6.8554978e-01
   5.6833280e-01
   5.2527440e-01
  -5.3678583e-02
  -2.1786703e-01
   9.6949175e-02
  -5.9884471e-01
   5.9437877e-01
  -5.0686483e-02
   1.3316581e+00
   7.4563957e-01
   2.2633599e-01
   1.3315034e+00
   8.6830894e-01
   3.4004775e-01
  -9.1059797e-01
   1.3325892e+00
  -1.2632909e-01
  -3.5159914e-01
   3.0142907e-02
   1.0683220e+00
   1.1857478e-01
  -1.1365895e+00
  -2.8084879e-01
  -8.0620989e-01
  -2.7180114e-01
  -1.2513240e+00
   3.5577179e-01
  -3.4479236e-01
  -8.8385719e-01
  -5.8125360e-01
   1.2704408e+00
  -1.1950753e+00
   4.8604620e-01
   1.6894879e-01
  -1.1936222e+00
   4.0070989e-02
  -9.2534381e-01
   8.3587926e-01
   5.5127780e-01
  -1.1702060e-01
  -9.8920588e-01
  -5.1987408e-01
  -4.9813307e-01
   3.4539861e-01
   1.2462365e+00
   7.5868363e-01
  -4.4510858e-01
  -1.8829860e+00
  -7.3588921e-01
   3.5266763e-01
  -1.0611239e+00
  -5.1637115e-03
   1.4726198e+00
   1.6254662e+00
   1.7581754e-01
   1.7698051e+00
   5.6982624e-01
   7.0893706e-01
   5.5655989e-01
  -4.9304250e-01
   1.9601778e-01
   5.1774147e-01
   1.1855278e+00
  -2.5713507e+00
  -8.5399060e-01
   1.3866599e+00
   6.5192622e-01
   2.1780597e-01
   5.2258586e-01
   1.1832797e+00
  -9.4528630e-01
   4.1103331e-01
  -1.8809456e+00
   1.3208515e-01
   9.6166196e-02
   1.2599841e+00
  -7.3473753e-01
   5.4542850e-01
   9.5580720e-01
  -7.0670643e-01
   3.1162774e-01
   4.8762082e-02
  -1.7382360e-01
  -4.9825532e-01
  -6.6230279e-01
  -1.1679659e+00
  -4.6331232e-01
  -9.3003836e-01
  -4.6155781e-02
   1.5650353e+00
  -2.9626971e-01
   9.7163894e-01
   4.8797129e-01
   1.3504959e+00
  -6.4775887e-03
  -9.9419910e-02
  -1.5128722e-01
  -1.2174697e+00
   2.0324967e+00
  -1.4269880e+00
  -1.2398838e-01
  -3.6647194e-01
   7.3641924e-02
  -1.4311642e+00
   7.7855450e-01
  -4.3189544e-02
  -2.2896738e-01
   1.4217551e+00
   6.7468187e-01
   1.7187916e+00
   1.3144733e+00
  -5.4716441e-01
  -2.5585208e-01
   1.2471957e+00
  -4.1713226e-01
  -7.5175165e-02
  -4.4896796e-01
   4.1733428e-01
   1.0752628e+00
  -6.0892510e-01
  -5.0186038e-01
   9.5373153e-01
   1.7102019e+00
   9.5240855e-01
  -1.3728618e+00
  -6.8408630e-02
   3.1451428e-01
   7.2836393e-02
  -5.2894342e-01
  -1.7558093e+00
   1.2069411e+00
   1.0615736e+00
   7.2328394e-01
  -3.7779114e-01
  -1.3145056e+00
   5.8353902e-01
  -8.6127034e-01
  -2.3974282e-01
   1.2496903e+00
   9.6153986e-01
  -3.2911743e-01
   3.6623112e-01
  -6.6281293e-01
  -7.8420270e-01
  -1.9810085e-01
  -1.2869598e+00
   1.8883417e+00
   5.0386084e-01
  -7.6236389e-01
  -6.9923591e-03
   9.6047324e-01
  -1.7376957e-01
  -2.2985495e-01
   7.7779132e-01
   1.4765336e+00
   8.6875723e-01
   1.3579218e-01
   5.3053016e-01
   2.3219872e-02
  -4.4828307e-01
  -6.5846129e-01
  -7.8518595e-01
  -8.4702881e-01
   1.0874763e-02
  -1.5884046e+00
  -1.2803498e-01
  -1.5132236e+00
  -2.6838672e-01
  -9.2026558e-01
   1.4582828e-01
   9.7314835e-01
  -1.6799571e+00
  -7.4864390e-01
  -7.4900348e-01
  -4.6070195e-01
  -1.9382338e-01
  -9.2903128e-01
  -2.5627933e-01
   9.9326162e-01
   1.4403929e-01
  -4.9906004e-01
   3.0542923e-01
   5.4390090e-01
  -1.7766304e+00
  -1.7484827e-01
   1.9867120e+00
   5.7357329e-02
   1.7478475e-01
   1.5762910e+00
  -1.2049265e+00
   8.5305907e-01
  -3.0731860e-01
   2.4801396e-01
   6.0265910e-01
  -2.0771427e-01
  -6.3600644e-01
   6.4201707e-01
  -1.2306127e-01
   1.0869433e-01
   5.9646009e-01
   9.0129817e-01
  -2.4822662e-01
  -9.7325591e-01
   4.2613172e-01
   1.3105813e+00
  -6.1998985e-01
   4.9943863e-01
   1.4143037e+00
  -7.2818744e-02
   3.3056439e-01
  -1.1028156e-01
  -9.2475106e-01
  -8.0088039e-01
  -1.2307399e+00
  -1.6811737e-01
   1.8028701e+00
   2.3371175e-01
   1.6280675e+00
  -8.9801125e-01
  -4.9948250e-01
   1.7343030e+00
  -1.3589580e+00
  -1.3037716e+00
   1.9966175e+00
   9.8456284e-01
   2.3520878e-01
   6.3658420e-02
   1.1155733e+00
   6.5006854e-01
   7.5206429e-01
   1.4361856e+00
   1.2858489e+00
   2.3960416e-01
  -1.3493414e+00
   1.3703175e+00
  -1.0015286e+00
  -2.4932471e+00
   3.8021656e-01
   1.4898623e-01
  -5.8844721e-01
   1.4917509e-01
   1.3852518e+00
   3.4487622e-01
  -2.8751345e-01
   1.0469652e-01
  -1.6589844e+00
  -1.4889311e+00
  -1.0691735e+00
  -1.1442886e+00
   2.2074813e+00
   5.7093448e-01
   9.8821920e-01
  -2.8929911e-01
  -7.3184188e-01
   7.9706644e-01
   4.0944296e-01
  -4.2417244e-01
  -1.7927278e+00
   2.0884283e+00
   2.0203867e+00
  -1.0703567e+00
   1.2478443e+00
  -2.9472936e-01
  -6.1934888e-01
  -1.0383307e+00
  -4.5739415e-01
   1.6630703e-01
  -1.4348308e+00
   1.1473375e-01
  -1.5363629e+00
  -1.7160160e-01
  -9.5714902e-01
   1.2551161e+00
  -7.0254596e-01
  -2.2528805e-01
   4.2750230e-01
  -2.0768479e-01
  -5.7730195e-01
  -1.7658902e+00
  -3.9407710e-01
   1.1410009e+00
   4.1882215e-01
  -1.1593829e+00
   9.5571984e-01
  -1.3825784e-01
   7.3980502e-01
   1.5174833e-01
  -2.3199689e+00
  -1.0663588e+00
   1.5968882e+00
  -1.9011955e-01
  -6.1176971e-01
   2.7247333e-01
   5.7434300e-01
  -7.2697902e-01
   3.0598786e-01
  -1.2674482e+00
  -6.8335225e-01
  -6.2558738e-01
   1.8857792e-01
   1.9165936e+00
   5.9647362e-01
  -9.1136936e-01
  -1.6784928e+00
  -7.8371517e-01
   1.4939468e+00
   5.2154525e-01
  -1.0873966e+00
   1.3327172e+00
  -8.4568354e-01
  -3.6571818e-02
  -7.0177505e-01
  -1.2914302e-02
  -6.8554029e-01
  -7.4234387e-01
  -7.4256993e-01
   2.0343390e+00
  -2.0059021e+00
   1.0231072e+00
  -4.6326586e-01
   5.5115219e-01
   1.0344137e+00
  -1.4667991e+00
   7.4057031e-01
  -2.5472502e-01
  -1.0305989e+00
  -3.1904830e-02
  -9.2055716e-02
   3.0797290e-01
   4.0364790e-01
  -3.0541731e-01
   7.4837935e-01
   3.0778427e-01
   1.2741223e+00
   1.4238348e+00
  -4.9056328e-01
  -2.7659823e-01
   1.0701254e+00
   2.0272501e+00
   1.2974194e+00
  -9.2371956e-04
   2.1165710e-01
   1.6094540e+00
  -1.1225689e+00
  -2.4594133e-01
  -7.9185048e-01
   1.3970665e+00
  -1.2504266e+00
  -5.2120291e-01
   6.0455933e-02
   3.3018635e-01
  -3.9698115e-01
  -1.0162790e+00
  -3.3120143e-01
  -3.2577091e-01
  -1.1851456e+00
  -1.3382194e+00
   2.0390758e-01
   6.9457582e-01
   5.3373611e-01
  -1.3663268e-04
  -6.2645993e-01
  -1.6588052e+00
  -1.0092288e+00
  -6.2124861e-01
  -2.9753171e-01
   2.4311271e-01
   2.2073315e-01
   8.1847573e-01
   3.4045281e-01
  -1.4010568e+00
   7.7680784e-01
  -1.0839538e+00
  -4.8276399e-01
  -7.4930423e-01
   6.1808078e-01
  -1.7789091e+00
   5.7517593e-01
  -7.6473245e-01
  -8.8943671e-01
  -1.3675010e+00
  -8.6961586e-01
  -1.2722492e+00
  -9.4876522e-01
   1.1316876e+00
  -2.3552102e-01
  -1.1074407e+00
   1.1353818e+00
   5.6084113e-01
   3.3533840e-01
  -5.9188880e-01
   6.2645459e-01
  -6.9294023e-01
  -8.3188345e-01
  -6.5207892e-01
  -5.0009740e-01
   4.8253822e-01
   8.6026162e-01
  -2.0416543e+00
  -5.0330522e-01
  -1.4859717e+00
   1.1639076e+00
   1.5666668e+00
  -6.8921558e-01
   8.3134110e-01
   5.1721343e-01
   3.5481183e-01
   8.8905412e-01
   7.2024398e-01
   2.0601084e-01
  -7.6012169e-01
   1.4884590e+00
  -1.0251589e+00
  -1.0616451e-01
  -3.6329441e-01
   9.9012451e-01
   1.1781545e+00
   1.2876581e+00
   1.4026089e+00
  -1.4227702e+00
   3.6052872e-01
   8.7903079e-03
  -6.3129620e-01
   1.8193749e-01
  -3.1566452e-01
  -1.2398143e+00
  -8.0650141e-01
  -9.6658639e-01
  -9.0059644e-01
  -1.3427892e-01
   1.9686702e-01
  -9.8417643e-01
  -1.5539602e+00
  -1.0568448e+00
   6.0531498e-01
   8.6152331e-01
  -1.4255271e+00
   3.4789773e-01
  -4.5615869e-01
  -9.3591823e-01
   2.7957365e-01
  -1.3940504e+00
  -1.3818373e+00
  -3.8689556e-01
  -2.3249229e+00
  -8.1692841e-01
  -1.3469695e+00
  -1.7898982e+00
  -8.9313766e-01
   3.3785925e-02
  -3.2267264e-01
   2.1905039e+00
  -1.7976382e-01
  -8.9705399e-01
   7.0041868e-01
   6.1082404e-01
  -9.5219782e-01
  -1.2563299e-01
  -1.1838291e+00
  -3.8089692e-01
  -3.3015042e-01
   2.0960550e+00
   6.7051922e-01
  -1.1900344e+00
  -1.4534120e+00
  -7.2292057e-01
   3.3604612e-01
   1.8658126e+00
  -6.2200272e-01
  -1.8036931e-01
  -1.5947138e+00
   1.2009401e+00
   5.8540509e-01
   8.7505269e-01
   7.2894316e-01
  -2.0910374e+00
   1.1185154e+00
  -6.9783915e-02
  -6.1889200e-01
  -4.6385940e-01
   1.0848388e+00
   1.9004864e+00
   1.0134970e+00
   1.8090806e+00
  -5.4576448e-01
  -1.5293068e+00
  -3.9498126e-01
  -1.0835558e+00
  -1.1118752e+00
  -3.7991149e-01
  -1.5024958e+00
  -9.0922568e-01
  -1.1387124e-01
   1.0906961e-01
  -7.9517377e-01
  -2.6886529e-01
  -3.2803042e-02
  -3.6175121e-01
   6.9917040e-01
  -9.0927569e-01
   4.5295653e-01
   1.5013566e+00
   1.6690615e+00
  -5.2491950e-01
   5.0016281e-01
  -9.8000999e-01
   4.6844188e-01
  -1.6721176e+00
  -1.7252898e+00
  -9.2075076e-01
  -1.8349813e+00
   5.0020646e-01
   7.0653860e-02
   9.8812180e-01
   3.0715881e-01
   6.5027693e-01
  -9.8695307e-01
   8.6739158e-01
  -2.7670913e-02
  -6.5800707e-01
   1.1382169e+00
   7.4583089e-01
  -1.8757928e-01
   2.7660615e-01
  -3.7608371e-01
  -8.4692727e-01
   2.0943756e-01
  -2.7138133e-01
  -3.8993323e-01
   3.6217492e-01
  -4.7701897e-01
  -3.2699346e-01
   1.6667086e+00
  -2.2719241e+00
  -7.6602787e-01
  -1.2700063e+00
   2.0368601e+00
  -2.5658153e-01
   1.6376547e+00
   1.7852675e-01
   6.1726511e-02
  -1.1774598e+00
  -1.0733450e+00
  -7.0850706e-02
  -6.2323460e-01
   2.0674880e+00
  -1.1425804e+00
   1.3913383e+00
   4.2484385e-01
  -3.4078180e-01
  -1.0343972e+00
  -7.4786423e-01
  -6.7843848e-01
  -1.3500676e+00
   1.5247154e+00
  -8.1449036e-01
  -1.2172286e+00
   1.6934063e-02
   2.0070410e-02
  -1.3833563e+00
  -4.7451122e-01
   2.4328553e-01
   1.2867110e+00
  -3.5105826e-01
   9.2196073e-01
  -1.6187853e+00
  -4.0626177e-01
   1.7199500e-01
  -2.4183513e+00
   2.2456949e-01
  -6.2362702e-01
  -1.1116582e+00
   1.1752763e+00
   2.9437930e-01
  -7.5326286e-01
  -3.6824065e-01
  -1.4413532e+00
  -1.0530018e+00
   1.3656061e+00
   2.0058101e+00
   7.5906390e-01
  -7.3699983e-01
   3.4343164e-01
  -5.4261545e-01
  -7.0488568e-01
   9.8831032e-01
   1.9934569e+00
   2.7560834e-01
   9.8280750e-01
  -6.9619097e-01
  -2.6797389e-01
  -3.3880892e-01
   1.3263599e+00
  -4.4756764e-01
   2.3474551e-02
   6.0440290e-01
  -4.2998328e-01
  -9.2807579e-01
  -2.2063489e-01
  -7.1745435e-01
  -5.4361462e-01
   8.7436487e-01
  -1.1147934e-01
   8.2124116e-01
  -1.3621336e+00
  -9.7424374e-02
  -1.2431697e+00
  -1.3219483e-02
  -1.1740634e+00
   3.2166819e-01
   8.3026123e-01
  -4.2721230e-01
   1.6484454e-01
   8.5747769e-01
   6.5507828e-01
   4.6491733e-02
  -1.6557618e+00
  -4.4869763e-01
  -1.9910939e+00
  -3.7507707e-01
   8.8169728e-01
   4.7369777e-01
   2.4266358e+00
  -1.9290231e-01
   7.0747586e-01
   1.0871843e-01
  -9.3745210e-01
   3.1253014e-02
  -5.7013075e-01
  -9.2208876e-01
  -6.0285015e-01
  -2.0052478e-01
   2.6435586e+00
  -5.2887290e-01
  -6.9176170e-01
  -7.2368303e-01
  -1.3245745e-03
   1.1476807e+00
  -1.1609141e+00
  -2.4546418e+00
  -8.5614006e-02
   9.9640598e-01
  -2.4145123e+00
   7.7076271e-01
   1.2506601e+00
   1.7424527e-01
  -1.9596647e+00
   2.0022970e-02
   5.6429277e-01
   8.3191546e-01
   7.0898750e-01
   7.3330896e-01
   1.1254094e+00
  -1.1983760e+00
   1.0344605e+00
  -1.7570608e+00
   5.3415492e-02
   3.2688450e-01
   1.0957041e+00
  -9.7832853e-01
   1.8191031e-01
   1.3351982e+00
   3.9370579e-01
   7.5556825e-01
  -3.1743436e-02
  -5.9536474e-01
   1.0070843e+00
   6.0563831e-01
   1.0884122e+00
  -4.5373999e-01
   5.4717550e-02
   1.0458391e+00
  -1.0649402e+00
   5.6607435e-01
   4.7366424e-01
   1.5525874e+00
   1.9681732e+00
   1.3092373e+00
  -1.1254486e+00
  -1.6364700e+00
  -1.3417701e+00
   7.2468786e-01
  -5.2971202e-01
  -1.0719234e+00
  -1.8815058e-01
  -1.0432608e-01
  -1.3616970e+00
   2.4953706e-02
  -1.0898950e+00
  -8.3546249e-01
   9.0289048e-01
  -5.3522683e-01
  -6.9854643e-01
   1.4999838e+00
   1.0276789e+00
   4.3486120e-01
   3.1186582e-01
  -9.0756870e-01
  -6.8133752e-01
   7.8528865e-01
   6.0228171e-02
  -5.4112166e-01
   2.0707242e+00
  -5.8960893e-01
  -6.6816231e-01
  -4.9466829e-01
  -2.3860530e+00
   5.2319834e-01
   1.0573061e+00
   5.3695772e-01
  -1.2016841e+00
  -1.2441854e+00
   8.7198870e-01
  -6.3854525e-01
   1.1542168e+00
  -1.1341624e+00
   5.3668184e-01
  -9.6348276e-01
  -5.3445281e-01
  -6.7754027e-01
   1.2523491e+00
   8.0070737e-01
   1.9404171e-01
   1.2875770e+00
  -9.5794433e-01
  -1.7154190e+00
   4.3612434e-01
   6.0673329e-02
   6.8095499e-02
  -9.2561057e-01
   7.0795328e-01
   4.9879906e-01
  -1.3223187e+00
  -4.4170044e-02
   1.2088458e+00
  -9.2549057e-02
   2.0257244e+00
   7.1907735e-02
  -2.4647081e-01
  -1.2816853e+00
   2.0759712e-02
   5.9738145e-01
   1.8868348e+00
  -8.1035930e-01
  -2.1022176e-01
   7.7485862e-02
   3.3537999e-01
   4.3010455e-01
   1.4799474e+00
   7.1090851e-01
  -5.5984602e-01
   2.4032091e+00
  -5.5070452e-01
   4.2464246e-01
   1.4922798e+00
   1.5600052e+00
  -1.0088790e+00
  -1.7180024e-01
  -7.7398530e-01
  -1.3938563e-01
  -1.5501267e-01
  -1.2727656e+00
   3.7900010e-01
   4.2020594e-01
  -1.9461213e-01
  -4.4588538e-01
  -3.3821763e-01
  -2.2164967e+00
  -1.1735451e+00
  -9.1076709e-01
   1.5156006e-01
   2.2306490e-01
  -4.1955434e-01
   5.8404549e-01
   2.5233860e-01
   8.5367971e-01
  -3.9610206e-02
   9.4451447e-02
   6.2095057e-01
   3.0636778e-02
   1.0698985e+00
  -6.2200362e-01
   4.5927408e-01
  -1.5004839e-01
   4.3459452e-01
  -8.3596091e-01
   7.9826994e-01
  -2.4072275e+00
  -6.9242569e-01
   2.1642675e+00
   1.6554467e+00
   6.8959864e-02
  -1.0090233e+00
  -5.8307534e-01
  -6.8382124e-01
   5.6091707e-01
   1.6451574e+00
  -1.3551299e-01
  -5.2942306e-02
  -1.5902534e-01
   1.2491739e+00
  -2.7960329e-01
   3.1556620e-01
  -1.0031601e+00
   7.3606756e-01
  -1.2446669e+00
   4.5705647e-01
  -9.3726182e-01
   3.1216772e+00
   2.4965592e-01
  -8.1186996e-01
  -2.0054637e-01
   1.2755168e+00
   1.5694246e-02
  -1.5619598e+00
   8.0512718e-01
  -1.9861234e-01
  -9.4142371e-01
   1.4032347e+00
   1.9681705e-01
  -1.0661892e+00
   1.6529156e+00
   1.1105660e+00
  -1.3145895e+00
   2.2809749e-01
   7.8106469e-01
  -7.5942973e-01
   4.0616852e-01
  -1.2089475e-01
  -2.1325355e-01
  -1.0369866e+00
   1.3459321e+00
   4.8086153e-01
  -4.0482152e-02
   2.0034840e-01
   1.4204342e+00
  -2.2953195e-01
  -6.9030570e-01
   4.0252445e-01
   9.0570140e-01
  -3.8412901e-01
  -1.2835386e+00
  -1.7138999e+00
  -1.1321760e+00
   1.5351322e+00
   9.8974914e-01
  -1.1704476e+00
  -1.8841191e-01
   3.1064420e-01
  -6.6145167e-01
   3.3039482e-01
  -7.1695726e-01
  -1.1121854e+00
  -9.6000907e-01
   6.1209357e-01
  -4.3192613e-01
  -3.8387041e-01
  -3.7188233e-02
  -9.7571363e-01
  -5.3890900e-01
   6.5584056e-01
   9.9357557e-01
  -3.0286091e-02
   2.2978972e-01
  -7.7457636e-01
  -4.8115938e-01
  -4.0645304e-01
   5.2372645e-01
  -2.4769707e-01
   1.1456257e+00
  -1.0216159e+00
   3.0226996e-01
  -6.4605476e-01
   2.6422853e-02
   1.2095867e-01
  -2.1458647e+00
  -2.0796431e-01
  -6.9304486e-01
   1.9678392e+00
   1.0463621e+00
  -1.6533795e-01
  -5.7982882e-01
  -2.1719160e-01
   2.4010067e-01
   1.0212226e+00
  -9.0247873e-02
   8.3927005e-01
  -2.9735274e-01
   1.1550213e+00
  -4.4525596e-01
  -1.1093738e+00
   1.1407570e+00
   9.3306662e-01
  -5.2064815e-01
  -5.8971253e-01
   1.3813775e+00
  -3.0433343e-01
   1.9542518e-01
   1.1588249e+00
   3.2975841e-02
  -9.5516359e-01
  -2.7310560e-01
   1.1577799e+00
  -7.0378523e-01
   1.1411641e+00
  -1.5812815e-01
  -9.6846957e-01
  -8.9269859e-01
   9.0945804e-01
   3.3234123e-01
   2.7075540e-01
  -1.4823312e+00
   1.1943985e+00
  -1.3115854e-01
   4.1605052e-01
   1.3424734e+00
  -1.1638606e+00
   4.2855994e-01
  -1.3293134e+00
  -1.9229195e+00
   1.2900195e+00
   7.6564567e-02
   4.3112886e-01
  -1.0051639e+00
   3.5399899e-01
  -7.8850670e-01
   4.8381810e-01
  -8.6369566e-01
   3.7490767e-01
   2.7223501e+00
   8.3216397e-01
  -4.6904799e-01
  -2.3506805e-01
  -1.5171919e+00
   1.0934207e-01
   1.0577449e+00
   1.1568345e+00
  -6.3554725e-01
   3.6758530e-01
   3.0638658e-01
   5.6086062e-02
  -7.0547399e-01
  -7.2406676e-01
   4.3539370e-03
  -4.1873778e-01
  -4.2779059e-01
   5.3201739e-01
   7.1440869e-01
  -5.5571407e-02
   3.1058261e-01
   1.2481803e+00
  -5.8423584e-01
   3.7062425e-01
   5.0082839e-01
  -2.4446293e-01
  -2.3526083e-01
  -1.9595846e-02
  -7.5554525e-01
   1.4726423e+00
   5.1467620e-03
  -7.6439522e-01
  -3.2285746e-01
   1.4577943e+00
  -1.7848833e+00
   5.2172452e-01
   8.5151181e-01
   7.4530407e-01
  -1.3727669e+00
   1.7920151e+00
  -3.0494347e-01
   2.8986921e-01
  -6.1920210e-01
  -4.8661666e-02
  -1.3717560e+00
  -3.6528725e-01
  -8.0359205e-01
  -2.7330135e-01
   3.4009318e-01
   6.0079896e-02
   9.5157929e-01
   1.0733519e-01
  -2.7268657e+00
  -4.9234824e-01
   1.1178597e+00
   1.0497533e+00
   1.9844143e+00
  -7.4187235e-01
   1.3397665e+00
   1.7058233e-01
   7.0696862e-01
   3.1671778e-01
   4.3206750e-01
   2.2689744e-01
  -4.3988843e-01
  -2.3777821e+00
  -1.2390864e+00
  -1.5459484e+00
  -4.7894162e-01
  -2.4638689e+00
   3.4914308e-01
   9.7130022e-01
  -1.4914094e+00
  -1.2022198e-01
  -5.0987646e-01
  -4.7444092e-01
   8.0087827e-01
  -2.2533462e-01
  -5.7256852e-01
  -1.1011937e+00
   1.0493369e-01
   2.9299227e-01
   1.0629206e-01
   3.5320178e-01
   7.3230410e-01
   1.0279890e+00
  -5.8927386e-01
   8.7842939e-02
   4.5694145e-01
   5.3185677e-02
   3.4309992e-01
  -1.0225447e+00
   6.2415099e-01
  -4.8415682e-01
  -1.7939031e-01
   1.9481646e+00
  -8.2283036e-02
   3.0450473e-01
  -2.4732981e+00
   8.8765629e-01
   1.6040736e+00
  -1.1557963e+00
  -2.2355829e-01
  -7.4201424e-01
  -2.0063736e+00
  -1.3583546e+00
  -4.4083357e-02
   2.1040523e-02
   6.9108153e-01
  -3.4240471e-01
  -3.3312092e-01
   1.5546726e+00
  -7.2944541e-01
  -8.0834383e-01
   5.0562798e-01
   5.5875644e-01
  -3.3789405e-02
   1.8101760e-02
  -6.8140499e-01
   1.2242071e+00
   2.0756135e-01
   7.5266620e-01
   1.1216543e+00
   7.0992291e-01
  -2.0728639e+00
   1.0784942e+00
  -5.3862154e-01
   9.7972638e-02
   1.7032126e-01
  -1.7119631e+00
   1.5188973e+00
   3.0934042e-01
   6.9909026e-01
  -1.3953464e-01
   5.2184106e-01
  -3.3249834e-02
  -2.7115477e-01
   1.0638890e+00
  -6.5588293e-02
  -1.0929661e+00
   5.6818858e-01
  -7.7201946e-01
  -6.1474184e-01
  -5.5048488e-01
   1.1157862e+00
   1.4128467e-01
  -1.1100723e+00
  -3.2547516e-01
   5.9381289e-01
  -1.7859902e-01
  -4.8629096e-01
  -2.1426292e+00
  -1.1954118e+00
  -1.3346884e-02
  -1.8087171e+00
  -4.7846927e-01
  -5.1356791e-01
  -6.8570453e-01
  -9.4152433e-01
   8.4331472e-01
  -1.6925777e+00
   7.2567873e-01
  -2.9749253e-01
  -2.7149749e-01
   6.3104172e-01
   4.9178176e-01
   3.1224403e+00
  -1.3988021e+00
   7.8866234e-01
   1.0953744e+00
   6.8404263e-01
   2.0654464e-01
   6.2315383e-01
  -2.7818408e+00
   7.9120024e-01
   3.7521367e-01
   9.3806488e-01
  -3.3371491e-01
   6.3803936e-02
  -8.0436638e-02
  -1.4728266e+00
   1.6244372e+00
  -2.0498254e+00
   4.3364782e-02
  -7.4901509e-01
   7.4113533e-01
   7.4343009e-02
  -2.1718637e+00
   1.3769233e+00
  -7.5403625e-01
  -1.4435982e+00
  -7.7272788e-01
   6.0410785e-01
  -3.5282337e-01
  -2.7857484e+00
   1.4463973e+00
  -3.3707800e-01
   9.9101411e-01
   1.0841775e+00
   4.6143703e-01
   9.6455704e-02
   1.4293312e+00
  -1.4351278e+00
  -6.5771162e-01
  -1.2864638e+00
  -4.7150154e-01
  -1.4849677e+00
   1.3222677e+00
   1.7077852e-01
   5.3653150e-01
   6.0133746e-01
   1.6857710e+00
  -6.5851419e-01
  -1.3889916e+00
  -1.1166049e+00
   5.4899617e-01
   1.7292770e-01
   2.7965540e-01
   2.2348431e-01
  -2.9774281e-01
  -1.7204687e+00
   1.9875484e-01
   1.6043066e+00
  -1.1845688e+00
   1.0107212e+00
   1.3773946e+00
  -8.4084801e-01
  -2.6610482e-02
   2.6222520e-01
   1.0994831e+00
   1.0953423e+00
   1.2853378e-01
   1.3605963e-01
  -5.4296996e-01
   1.8983353e-01
  -1.7681442e+00
   5.2607630e-01
   2.3039229e+00
   1.1259601e+00
  -1.4910957e+00
   1.2993640e+00
  -1.6641348e+00
   1.2681637e+00
   5.5617663e-02
  -1.4916498e+00
  -1.0986695e+00
   2.0005617e-01
   9.6109125e-01
  -7.7275615e-01
  -1.1263830e+00
  -6.6665417e-01
   7.3842313e-01
   8.9438115e-01
   7.8210339e-02
   1.4508188e+00
  -1.1965580e-01
   6.2590968e-01
  -9.4637070e-01
   2.8119398e-01
   2.3434323e-01
  -4.5680703e-01
  -3.5958167e-01
   6.6130192e-01
   9.0556775e-01
  -1.1704516e+00
  -5.3916881e-01
   1.3764591e+00
   6.0575093e-01
   2.0283693e+00
  -3.5222734e-01
  -1.7656045e-01
  -2.0422814e-01
  -1.5902297e-01
   1.1525175e+00
   1.0359512e+00
   4.0904203e+00
   1.3457453e+00
  -2.1185424e+00
  -6.6413549e-01
   2.7039710e-01
  -7.0795706e-01
  -3.2729906e-01
  -9.0453803e-02
  -4.4546129e-01
  -1.8116238e+00
   2.3864463e-02
  -9.8345917e-01
   3.0076711e-01
  -2.5101284e+00
   1.4375505e-01
  -1.7418991e-01
   3.6401234e-01
  -5.3292082e-01
  -1.0924855e+00
  -1.6342597e-01
   2.2720305e-01
  -8.9330937e-01
  -1.0949723e+00
  -4.4169915e-01
  -1.7033544e+00
  -1.8291962e+00
  -1.8859015e+00
   3.2048264e-01
   1.7284961e-01
   5.9127425e-02
   3.2289306e+00
   4.5062077e-01
   6.3581981e-01
  -1.9033419e-01
  -1.6228797e+00
   1.3093253e+00
   1.1650146e+00
   4.5199627e-01
  -2.0372428e+00
   6.8679350e-01
   3.3650361e-01
   2.1329776e+00
   6.3398591e-02
  -6.9168853e-01
  -9.3831922e-01
  -3.0390177e-01
  -4.3784837e-01
   1.0777277e+00
   2.2628248e+00
  -1.2263183e+00
  -1.9007169e-01
  -2.1288940e-01
  -1.7870134e+00
   1.7541686e-01
  -5.0449694e-01
  -6.1123409e-01
   1.1818566e+00
   6.5946807e-01
  -7.2721940e-01
   8.6758207e-01
  -3.6959051e-01
  -6.1920736e-01
  -1.5689259e-02
  -1.0151620e+00
  -4.0515263e-01
  -5.1676991e-01
  -2.8293142e-01
  -1.2085865e-01
   1.9737024e+00
   7.7157227e-01
  -4.9098639e-01
   9.4105277e-01
   8.2352026e-01
   9.5370186e-01
   4.9566291e-02
  -1.3430925e+00
   6.2056056e-01
   3.6449433e-01
  -9.9715689e-01
   1.8722434e+00
  -3.4648416e-01
   8.3477035e-01
  -1.0161436e+00
   1.4072234e+00
  -2.6976555e-01
  -5.3086506e-01
   8.5077354e-01
  -2.3421746e-01
   1.7028833e+00
   1.8352945e+00
   1.2132514e-01
   2.4801638e+00
  -5.9771040e-01
  -8.3715620e-01
  -1.2761829e+00
  -1.2409675e+00
   4.2165515e-01
  -4.1228468e-01
   7.6076755e-01
   3.0572657e-01
  -6.3256920e-01
  -4.4509821e-01
  -8.5646041e-01
   2.0987476e-01
  -2.3887307e-01
   8.2728647e-01
  -3.0284665e+00
   1.8293285e+00
  -1.1240945e+00
   8.2835008e-01
  -1.8572865e+00
   6.6030719e-01
  -1.2073929e+00
   2.3406938e+00
   3.6359650e-02
   9.9736592e-02
  -7.9474483e-01
  -3.8212459e-01
   3.3224486e-02
   2.3795580e-02
  -1.7340733e-01
  -1.3335400e+00
  -1.1703236e+00
   4.3206639e-01
   4.2804519e-01
  -8.4329019e-01
   1.7295965e+00
   2.4254364e-02
   1.4635957e+00
  -6.9701157e-01
   1.6023512e+00
   2.5764106e-01
   6.5420840e-01
  -1.2757486e+00
   8.4527055e-02
   1.8804332e+00
   2.3981861e-02
   8.1810326e-02
   9.4125295e-01
   7.0478992e-01
  -8.7410288e-02
   2.9929933e-01
   7.3969866e-01
   6.1652527e-03
  -1.0205326e+00
   1.1393192e+00
   2.2763866e-01
   6.9238933e-02
   1.1372073e+00
  -1.7859383e+00
   1.2093209e+00
   1.7075824e-01
   5.0519876e-01
   9.5462565e-01
  -1.5937658e+00
   1.9271784e+00
  -1.3459917e-01
  -2.2719418e+00
  -1.6415187e+00
   1.2727242e+00
   1.8010434e-01
  -5.3922344e-02
   3.1130869e-01
  -9.7602299e-01
   3.6502563e-01
  -5.1014226e-01
   2.6156070e-01
   1.6004989e+00
   6.3145023e-01
   1.4041219e+00
   1.1782578e+00
   1.0028962e-01
  -1.7067393e-01
   7.1091364e-01
  -1.1679110e+00
  -1.2987078e-01
   5.4162472e-01
   5.5676318e-01
  -6.0847956e-01
   2.2785543e-01
   7.5719264e-03
  -1.1566288e+00
  -9.1690713e-01
  -4.3371860e-01
   1.0682805e+00
   7.2500571e-01
   1.3243114e+00
   8.8053260e-01
   3.3612188e-01
   3.1711505e-02
   2.0585438e-01
   1.3071147e+00
   2.6859885e-01
   1.0240752e+00
  -3.3767800e-02
  -2.0907923e+00
  -3.1605928e-01
   1.3293614e-01
  -6.6502875e-01
  -4.6751384e-02
  -1.5042442e+00
  -6.7332695e-01
  -8.0040830e-01
  -2.2820500e-01
   4.6014117e-01
   5.6643539e-01
   1.0466590e+00
   1.0085411e+00
  -4.3562634e-01
   1.5347461e+00
   9.3346182e-02
  -9.8834931e-01
  -9.4302361e-01
  -9.5601855e-01
  -1.2864599e+00
   1.2958926e+00
  -2.6279949e-01
   1.0125045e+00
  -5.1349431e-01
   1.4286581e+00
   3.4724086e-01
  -9.4450772e-01
   7.9786996e-01
   6.0385224e-01
  -1.5594339e+00
  -1.3957051e+00
   1.3869349e-01
  -7.0213893e-01
  -5.2048933e-01
   7.6411642e-01
   2.9853005e-01
   1.0527312e+00
   2.9577746e-01
   1.4587117e+00
  -3.5218769e-01
   1.4126565e-01
  -6.3791043e-02
   1.3278377e-01
  -1.0916598e+00
   6.9544992e-01
  -6.3877890e-01
  -1.0116274e+00
   2.5629750e+00
  -1.0365102e+00
  -2.2961823e+00
  -2.9167374e-01
  -8.7843361e-01
   1.8085733e+00
   5.0819847e-01
   2.7595729e-01
  -4.0476070e-01
  -5.8316475e-02
  -1.8093261e+00
  -6.5760227e-01
   1.1008245e+00
  -1.2002698e+00
  -7.7748577e-01
   5.1123972e-01
   3.1796235e-01
   7.8364337e-01
   9.3043358e-01
  -3.2940993e-01
   2.3730973e+00
  -1.3686203e-01
   8.8604068e-01
  -1.3494337e-01
   2.5938026e-01
  -1.4533512e+00
   3.7203293e-01
  -2.9586405e-01
  -1.4770410e+00
   2.7873733e-01
  -2.3160758e+00
   3.8453911e-01
   1.0168891e+00
  -6.1808277e-01
   4.2853442e-01
   3.1769513e-01
  -6.6709341e-01
   8.6269295e-02
  -1.1852492e+00
   6.8718698e-01
   9.7650598e-01
  -2.9192385e-02
  -5.2907122e-01
   1.9874819e+00
  -1.7279886e+00
   1.4370308e+00
   8.8883998e-01
   1.1268836e+00
   1.3095244e+00
  -2.5114481e+00
   4.7042793e-01
   3.8762363e-02
   3.8273236e-02
  -7.2462693e-01
  -1.6223258e+00
  -9.6644469e-01
   3.7245694e-01
   5.9675205e-02
   5.8916948e-01
   7.8175891e-01
  -1.1110514e+00
  -1.4968209e-02
   5.0481430e-01
  -8.2604687e-01
   1.4610651e+00
   8.7844123e-01
  -3.7860047e-01
   9.2151679e-02
   6.2083873e-01
  -6.5447605e-01
  -1.8860184e+00
   4.2951317e-01
   7.0602393e-02
  -1.2104967e+00
   1.3644896e+00
   5.2415748e-01
  -5.0833112e-02
   5.6964257e-01
   9.8804130e-02
  -6.1042830e-01
  -1.7135368e+00
  -4.2861084e-01
   3.4723485e-01
  -9.8493767e-01
  -1.0175654e+00
   1.3531262e+00
   6.8185288e-01
   7.2209148e-01
  -2.1485566e+00
  -5.5094979e-01
   1.2133245e+00
   3.3918575e-01
  -2.0445724e+00
   8.8761750e-01
   8.9336755e-02
   1.0525786e+00
  -1.7464749e+00
   9.0579532e-01
  -4.2693011e-01
   4.4305063e-01
  -1.9962416e+00
   5.3011950e-01
  -2.3868159e+00
   3.1851358e-01
   5.6632183e-03
   6.3687810e-02
   8.6102891e-01
  -4.0210452e-01
  -4.1003446e-01
   1.9502042e-01
   1.3941302e+00
  -4.6775293e-01
  -7.1250014e-01
  -1.4447708e+00
   1.5975822e+00
   7.1674082e-01
   4.1896816e-01
   1.4398078e+00
   2.2690758e-01
  -6.8495188e-01
  -3.7195839e-01
   6.6749039e-01
   1.9639448e+00
   7.0729899e-01
  -2.6122910e-01
  -6.4493321e-03
   4.2340403e-01
  -2.9028374e-01
  -1.5467727e+00
  -7.4311249e-01
  -7.0107537e-01
  -1.0776600e+00
  -5.2649700e-01
   5.6873746e-02
  -9.7044344e-01
  -2.9868340e-01
   8.7330453e-01
   5.0126438e-01
   4.4655934e-01
  -1.5576534e-01
   5.0048996e-01
  -7.0762483e-01
  -1.2594021e-01
  -2.2789729e+00
   3.1794867e-01
  -2.0059230e+00
  -7.5338070e-01
   1.3096114e+00
   1.6713798e+00
   1.5630925e+00
  -1.0908324e+00
  -7.6347770e-01
  -1.3801865e-01
   4.2069754e-02
  -9.7489515e-02
   7.7648979e-01
   1.1381339e-02
   1.0366631e+00
   3.7520686e-01
   2.7120230e-01
  -4.7167289e-01
   4.5586564e-01
   8.9475730e-01
   1.3604688e+00
   5.7132364e-01
  -1.5581980e+00
   1.8503823e+00
  -5.5571031e-01
   7.0504004e-01
  -2.8406112e+00
   2.4634740e+00
  -1.1663395e+00
  -7.0377258e-01
  -3.3767012e-01
   3.0607601e-01
  -1.0590630e+00
   9.9030513e-01
  -2.0261636e+00
  -2.7835380e-02
   1.0573392e-01
  -3.0862549e-01
  -1.8196029e+00
   3.2653594e-01
  -9.5554972e-01
   6.5634913e-01
  -2.3736873e-01
   8.1390748e-01
   7.1642431e-01
   2.5970675e-01
   2.4342645e-01
  -2.4466719e-01
   6.9818152e-01
  -8.9900193e-01
  -1.4336348e-01
  -1.1669928e-01
  -4.2759970e-01
  -4.1170368e-01
  -5.5612510e-01
   5.3903357e-01
   1.4565602e+00
   1.1090722e+00
  -1.3130928e+00
   1.3157085e-01
   3.9419522e-01
  -8.6064007e-01
  -1.5904887e-01
   6.7708860e-01
  -9.6812238e-01
  -3.1548823e-02
   9.1789815e-01
  -9.8744517e-02
   1.0596911e+00
   4.6426006e-01
  -6.7322142e-01
   1.4761351e+00
   1.8969675e-01
  -1.3833997e+00
  -7.8488096e-01
  -1.0164769e+00
  -2.3167685e+00
  -1.1137962e-01
   2.2396439e-01
   4.9345650e-01
   4.6799125e-01
   4.5131102e-01
  -7.6818496e-01
  -1.1060913e+00
   3.2860195e-01
  -6.5393641e-01
   1.2423623e-01
  -5.7917825e-01
  -2.3761078e-01
   1.0651050e+00
  -6.1023755e-01
  -2.5357610e+00
  -3.8775431e-01
   1.7951827e-01
   1.1162595e+00
  -3.2391373e-01
  -1.3372364e-02
   5.2370308e-01
   6.1672483e-01
   1.0946403e+00
  -8.8464571e-01
   5.4899174e-01
  -5.8036117e-01
   1.0479938e-01
   1.3037208e+00
  -5.0537137e-01
   1.5332945e+00
  -4.1641551e-02
  -5.7738902e-01
   6.8498441e-01
  -1.0023310e+00
  -4.5435803e-01
  -3.4607705e-01
  -8.7274632e-01
   6.3119143e-01
   9.7601459e-01
  -6.5840933e-01
   7.8317020e-01
  -1.0260025e+00
   5.5591507e-01
  -8.5708557e-01
  -8.6229283e-01
   1.0418377e+00
  -4.0807206e-01
  -1.1724260e+00
   4.7506930e-02
  -9.9679910e-01
  -1.8438136e+00
  -3.2330188e-01
  -1.7406816e+00
  -1.5883703e-01
  -2.3952344e+00
  -7.6868130e-01
  -3.5274356e-01
  -3.3888664e-01
   8.1963390e-02
  -1.2058405e+00
   1.4085478e-01
   1.7355266e-01
  -7.0917695e-01
   3.5805107e+00
   1.1861180e+00
   9.2512836e-01
   1.3908647e-02
  -1.8635669e+00
  -8.5852985e-01
  -6.0100247e-01
   2.5259599e-01
  -8.0784359e-01
   2.2050361e-01
   8.0694149e-01
  -3.2116163e-01
  -1.2727943e+00
   1.5048480e-01
   3.7533312e-01
  -1.4203326e+00
   1.2021708e+00
  -4.0896829e-02
  -6.9691338e-01
  -4.5930011e-01
   9.1976268e-01
   5.0390667e-04
  -1.2738259e-01
  -6.6668105e-01
   3.0294878e-01
  -1.0334954e+00
   2.0372746e-01
   3.4088060e+00
  -7.2513650e-02
  -6.2253157e-01
   8.0460222e-01
  -7.2680736e-01
  -6.2143639e-01
  -2.4671656e-01
  -1.2955563e-01
   2.1946469e-01
   4.9865198e-01
   1.0205904e-01
  -9.0577458e-01
  -3.3441849e-01
  -2.8571051e-01
  -3.0101149e-01
   1.3820376e+00
   2.3820188e+00
  -6.0770795e-01
   7.2824691e-02
   4.3269087e-01
   1.3386660e+00
   1.8837198e-01
  -1.4750746e-01
   4.4405193e-01
  -1.3325971e+00
   2.4554218e-01
  -4.1772482e-01
  -1.6973956e+00
  -6.1478173e-01
  -2.9508434e-01
  -1.0102840e-01
  -6.2327817e-01
   6.7540068e-01
   1.6053156e-01
  -1.2680926e+00
  -1.3566391e+00
   8.3559201e-01
   6.3636655e-01
  -7.9808755e-01
  -9.9817536e-01
  -2.5544562e-01
  -1.2607425e-01
   6.3974015e-02
   1.5007614e+00
   1.4298370e+00
  -7.2892420e-01
   7.7070571e-01
   9.0383855e-01
   8.7262468e-01
   6.3045733e-01
   4.5461017e-01
  -3.4150177e-01
  -6.4942674e-01
   2.8074432e-01
   6.3578576e-01
   6.6021617e-01
  -1.4916494e+00
  -4.4875407e-01
   4.6528374e-01
  -4.7279449e-03
  -3.6294007e-01
  -2.3249125e-01
  -8.9143708e-01
   1.0710673e+00
  -2.4977504e-01
  -1.0934049e+00
   1.5473977e-01
  -9.7186903e-01
   2.1210485e-01
  -2.0071060e-01
   8.7734128e-01
  -1.3725237e+00
  -1.1727356e-01
   2.4227496e-01
  -7.8376669e-01
  -5.8739109e-03
   5.4659302e-01
  -1.1493651e+00
   5.1249841e-01
   1.3587148e+00
   3.5963235e-02
  -1.8049284e+00
  -3.7459200e-01
   1.6734869e+00
  -7.4664231e-01
   1.0276640e+00
  -3.5589256e-01
  -8.0298450e-01
   5.4875892e-02
  -3.3097895e-01
   7.9442363e-01
  -3.2631676e-01
  -1.4245328e+00
  -4.1840937e-01
  -1.1925914e+00
   1.5615359e+00
   6.8270822e-01
   5.5670986e-01
   1.0584190e+00
   5.1924525e-02
  -3.7384901e-01
  -2.1027586e+00
   1.3607168e+00
  -4.1100167e-01
   4.3927932e-01
  -4.7502671e-02
   4.5391253e-01
  -2.2161730e-01
  -6.7926290e-01
   6.8460981e-01
   1.4282970e+00
  -1.2586061e+00
   1.6961526e+00
   1.8878205e+00
   7.4545159e-01
   9.7709528e-01
  -8.9700360e-01
   7.3734229e-01
   3.9388289e-01
   1.3086688e+00
   1.1075902e+00
  -1.9689869e-02
   5.8613415e-01
   7.2484525e-01
  -8.6586509e-01
   7.9010448e-01
  -1.4669250e-01
   6.8417456e-02
   9.3223576e-01
   4.9498002e-01
   1.2783307e+00
  -6.1999968e-01
  -5.2993135e-01
  -3.5014899e-01
  -1.9118274e-01
   1.6379433e-01
  -7.0694354e-01
   2.2963282e+00
   4.2761636e-01
   1.6118132e+00
  -6.5122231e-01
  -9.5335368e-01
  -1.0385623e+00
   5.5351352e-01
   4.8675084e-01
  -8.2982190e-01
  -1.9611874e+00
  -1.3617226e+00
   1.9703414e-02
   7.3906525e-01
   1.7400578e+00
   6.8915969e-01
   7.4760718e-01
  -1.8278361e-01
  -7.1103604e-01
  -1.9504566e+00
   3.7763172e-01
  -1.3213669e+00
  -2.6352027e+00
   1.2030408e+00
  -8.0054811e-02
   4.0283864e-01
  -1.1493667e+00
  -2.1439793e-01
   1.2750906e-01
   2.2386761e+00
   6.6232400e-01
  -7.1234883e-01
  -2.9656456e-01
  -1.1199285e+00
   1.0871655e+00
  -3.9403840e-01
   1.3356235e+00
  -2.9299663e-01
  -1.0780581e-01
  -1.0883319e+00
  -8.1012650e-01
   1.1069790e+00
   1.0235897e+00
  -7.5150771e-02
   1.1698604e+00
   2.6401048e-01
  -1.3639758e+00
  -9.2763270e-01
  -7.7790622e-01
  -3.6399014e-01
   2.0260128e-01
   1.8329947e-01
  -6.5205292e-01
   3.1349416e-01
  -1.0321609e+00
   3.1499294e-01
  -1.8741100e+00
  -1.5652373e-01
   9.1034838e-01
   1.4454185e-01
   1.3919353e+00
  -2.5688957e-01
   1.9367791e-01
  -4.4944421e-01
  -2.6992043e-01
   6.9003114e-01
   3.8693391e-01
  -1.5278899e+00
  -9.0868549e-02
   5.0991231e-01
  -4.9345085e-01
  -1.0155738e+00
   2.1732512e-01
   7.0329777e-01
   9.9310181e-01
   2.4791742e+00
   1.1106428e+00
   4.8151720e-01
   5.6974787e-01
   8.1893707e-01
   6.0857918e-01
  -2.7340211e-01
  -1.7439461e+00
   1.8689215e-02
  -1.4833475e+00
  -1.8244291e-01
  -5.0927349e-01
  -1.7238216e-01
   1.5965128e+00
   1.1954233e+00
   1.9710088e+00
  -4.1495207e-01
  -1.7961960e+00
   1.2966728e+00
   4.7798841e-01
   1.8149265e-01
  -1.2752919e+00
   7.8141788e-02
  -8.7693030e-01
  -1.9136904e-01
  -7.4912709e-01
  -5.3118463e-01
   1.6369013e+00
   1.9849515e+00
  -5.3635736e-01
  -5.2680882e-01
   6.9813012e-01
   8.0216250e-01
  -1.5800073e+00
  -7.7983212e-01
  -1.1434768e+00
   4.6297701e-01
   1.2856119e+00
  -3.7580797e-01
   6.0781062e-01
  -7.4159757e-01
  -4.4873797e-01
   1.2782383e+00
   1.9943754e-01
   5.5656574e-01
   8.8042740e-01
  -1.0638588e+00
   8.4267949e-01
  -7.5642639e-01
   9.8144028e-01
   8.9289775e-01
   1.3478700e+00
   4.3822222e-01
   7.6773585e-01
  -4.3339236e-01
  -1.4761727e+00
  -5.1002308e-01
   6.8941698e-01
  -4.5765711e-01
   1.2327241e-01
   1.0738428e+00
   1.5729547e+00
  -7.7114648e-02
  -8.3192083e-01
  -7.0911387e-01
   1.8839830e+00
  -1.8480874e+00
   2.0807979e-01
  -3.2335562e-01
  -8.9696965e-02
  -1.7777022e+00
  -1.4662050e+00
   1.5835412e+00
  -1.7547472e+00
   1.5159923e+00
  -3.1310484e-01
  -2.4288079e-01
  -3.6779344e-01
  -9.2313062e-01
   7.0184142e-01
  -3.4041508e-01
   3.8206082e-01
   9.6084534e-01
   3.4072576e-01
  -3.1180590e-02
   1.3005795e+00
  -1.1767989e+00
  -9.7638914e-01
  -1.8365830e-01
  -1.8464814e+00
   5.9270284e-01
  -5.8256505e-01
  -3.4113998e-01
  -5.7274419e-01
   1.9873937e+00
  -6.0818332e-01
  -1.6104905e-02
  -4.9918284e-01
   1.6262184e-01
   4.6287933e-02
   7.3815314e-01
  -1.1900175e+00
  -3.4665394e-01
  -1.8161761e+00
   2.6423302e-01
   9.3768856e-01
   4.0846630e-01
  -8.3720198e-01
   5.1347588e-01
  -5.3029029e-01
  -1.6078144e-01
   4.8631908e-01
  -1.6294133e+00
  -8.9065074e-01
  -4.4631327e-01
   2.6534077e-01
  -2.2565439e-01
  -1.5810926e-01
  -4.8295383e-01
   1.8304666e+00
   3.2041716e-01
  -9.7029079e-01
   4.1824764e-01
  -2.1355375e+00
   9.1039544e-01
  -2.1588778e+00
   5.9735425e-01
  -1.6785333e+00
  -2.1841847e-01
  -1.3131793e+00
   2.2760810e-01
  -6.7269626e-01
  -4.4476859e-01
   1.7271752e+00
  -1.0110061e+00
   8.4892440e-01
  -7.6674374e-01
  -4.0057886e-01
   1.2700435e+00
   4.7821542e-01
   4.4276970e-01
   1.1542324e+00
  -5.8810763e-01
  -1.6662775e-01
   3.9633717e-01
   2.2551266e-01
   9.1701362e-01
  -1.7596457e+00
  -9.0756906e-01
  -1.2612895e+00
  -1.5467284e+00
   5.8806181e-01
  -4.4268899e-01
  -1.0563030e+00
  -1.9987190e-01
  -1.7385973e+00
  -1.2232963e+00
   3.1239721e-01
  -1.7301538e+00
   1.5037819e+00
  -1.3148743e+00
  -5.5081265e-02
  -7.2485787e-01
  -1.6991750e-01
   4.1195564e-01
   1.2233642e+00
   1.2152738e+00
  -4.2624723e-01
  -1.7953451e-01
   2.4436711e-01
   1.6594810e+00
   8.9947897e-01
  -1.6389043e+00
  -7.3351580e-01
  -1.1253048e+00
  -9.4035125e-01
   7.1638916e-01
  -4.6946125e-01
   1.6000137e+00
   5.2585571e-01
   3.2118849e-01
   2.0952629e+00
  -3.9012804e-01
   3.6881430e-01
   6.1224995e-01
  -6.4318865e-01
   1.8674919e-01
  -1.4178382e+00
   1.0335631e+00
   1.8982487e+00
   3.0799298e-01
  -2.1883551e+00
   1.8815040e+00
  -1.2800462e+00
  -1.2693642e+00
  -8.6150632e-01
  -2.6905085e-01
  -1.3885013e+00
   3.0489817e+00
  -9.3187058e-01
   8.8456082e-01
   6.8472240e-01
  -8.4659989e-01
  -9.2009022e-01
   1.6819373e+00
   7.2498750e-01
  -1.1012138e+00
  -2.8001246e-01
  -1.1283240e-01
   6.3774311e-01
   9.7697216e-01
   1.0029315e+00
   9.7508437e-01
   2.9773685e-01
   1.6825549e+00
  -8.4133420e-01
   2.0818447e+00
   6.7915838e-01
   1.4586190e+00
  -2.2127400e-01
  -7.7378136e-01
   5.3860031e-01
   4.7658903e-01
   4.9003957e-01
   2.0583231e-01
   6.8023330e-01
   4.9998795e-01
  -7.6963735e-01
  -1.3668553e+00
   4.5851428e-01
   1.7235169e-01
   4.9553145e-01
  -1.4838706e+00
  -6.4668035e-01
   1.9986432e-01
   1.3448631e+00
  -1.1977934e+00
   1.3108855e-01
   2.1933662e-01
   2.8563297e-01
  -8.1061512e-01
  -8.1673741e-01
  -5.4847688e-01
   6.8704812e-02
   4.8662484e-01
   2.0682443e+00
  -1.5984502e+00
   9.9117854e-01
   1.0432691e+00
  -1.0079386e-01
  -9.4775041e-01
  -3.4661073e-01
  -3.3626313e-01
   5.7817279e-01
   2.4411423e-01
   7.1628402e-01
  -7.9975416e-02
   5.8579015e-01
  -9.7557168e-02
   1.7925353e+00
  -7.0486474e-01
   7.3295761e-01
   2.2555019e+00
  -5.8129470e-01
   7.0610653e-02
   7.6920404e-01
   9.0373786e-02
   9.5401664e-01
   2.9615247e-01
   1.3670472e+00
  -2.1625191e-01
  -1.7282587e+00
   7.8932657e-01
  -3.6019584e-01
   4.7136545e-02
   6.3113509e-01
  -1.9396646e+00
  -3.5927649e-01
   5.8748448e-01
  -2.2806382e+00
  -1.1168671e+00
  -8.1648598e-01
  -4.8532653e-01
   6.6501897e-01
  -1.3283128e+00
  -1.2615899e-01
   6.3291425e-01
   4.6997901e-01
   6.3515745e-02
   5.5624540e-01
   1.5755808e+00
   1.2563312e-01
   1.6255982e+00
   1.7997885e+00
  -4.8136642e-01
  -3.9253742e-01
   6.0740953e-01
  -7.5156625e-01
  -1.6553692e+00
   2.7173639e-01
   4.3543567e-01
   1.9720793e-01
  -9.6200295e-01
  -3.9220036e-01
   1.0303199e+00
   1.7998307e-01
  -1.9326882e-01
  -5.7405901e-01
  -3.6318091e-01
   2.9741216e-02
   3.0411079e-01
  -7.0210197e-01
  -9.9578396e-01
   4.3829626e-02
   1.6304099e-01
   3.4175267e-02
  -6.1575165e-01
  -1.6599884e+00
  -1.7172393e-01
   8.6575178e-01
   1.8107388e+00
   5.1669677e-01
   3.3607327e-01
   4.6281198e-01
   1.0802987e-01
  -8.1246867e-01
  -6.0956129e-01
  -1.1478631e+00
  -1.4572797e-01
   1.8402385e-01
   8.4055286e-01
  -4.0860877e-01
  -9.5863835e-01
   3.2681575e-01
  -1.4363744e+00
  -1.0429713e+00
  -1.6052430e+00
   5.9029210e-02
   3.2708950e-01
  -1.0086085e+00
  -2.3358497e-01
   6.4791408e-01
   2.3266264e-01
  -2.7809723e-01
   6.3167423e-02
  -1.7059653e-01
  -1.2828129e+00
   5.0689767e-01
   7.7600246e-01
   2.5301966e-01
   3.5147873e-01
   3.9519653e-01
   3.4241646e-01
  -4.5448988e-01
   4.0039605e-01
   4.9526589e-01
   1.3768858e+00
  -1.6907557e+00
  -1.5319171e+00
   6.5561022e-01
   1.1328016e+00
   3.1619374e-01
  -1.1974688e+00
  -5.7233863e-01
   1.0136870e+00
   1.2322172e+00
   7.0770364e-01
  -1.4719784e+00
   4.5258043e-01
  -1.9431388e+00
   2.2620354e-01
  -1.2025145e-01
   7.5855895e-01
  -1.2787692e-01
  -1.0357779e+00
  -3.0073161e-01
  -1.2264550e-01
  -1.4968213e+00
   3.0789829e-01
  -8.8212471e-01
   1.1146227e+00
   4.8630456e-01
  -4.9951822e-01
  -1.1148426e+00
  -1.6820794e+00
   8.9436573e-01
   1.3168689e+00
   2.6676597e-01
  -5.8989630e-01
   4.7629131e-01
   5.3787167e-02
   2.7337173e-01
   1.7258183e+00
  -2.0315030e-01
   1.1730719e-01
  -1.1744938e+00
  -7.2216932e-01
   1.0277115e+00
  -5.4945568e-01
  -1.8451282e+00
   5.6267504e-01
   5.7640622e-01
   5.1815661e-01
   8.2727539e-01
  -6.6860514e-01
   3.5785514e-01
  -2.5254687e-01
   4.3781898e-01
  -8.7546880e-01
   2.6690045e-01
  -2.0715384e-01
   1.9421029e+00
  -1.1788107e-01
   4.2122434e-01
   4.5984199e-01
  -5.0174495e-01
   1.1841121e+00
   4.0778624e-01
   1.0279580e+00
  -6.7743925e-01
  -8.0885726e-01
   5.4248772e-01
   6.8482075e-01
   6.1665844e-01
   9.8104886e-01
   7.2865115e-02
  -1.0830964e-01
  -1.0485597e+00
   9.2418845e-02
   5.6468090e-01
   1.2539461e+00
  -7.2767563e-01
   4.8212900e-01
   7.4339715e-01
   1.0969152e+00
  -1.3243268e-01
  -1.0807954e+00
  -4.1856341e-01
  -7.9079087e-01
  -1.7594251e-02
  -1.6406631e+00
  -6.5961641e-01
  -5.9120125e-01
   7.6876200e-01
   9.7914778e-01
   5.2412698e-01
  -6.5734345e-01
  -5.8248748e-01
  -1.7132466e+00
   1.3234224e+00
  -1.8442746e+00
   8.2928411e-01
  -1.1435650e+00
   5.2984478e-02
  -2.3154079e-01
   7.8759349e-01
   1.3981704e+00
  -2.5522466e-01
   1.3298566e+00
  -1.4307163e+00
  -1.3470363e+00
   6.5038948e-01
   5.4451871e-01
   1.5199368e-01
  -1.6447022e+00
   7.7295003e-01
   1.2208917e+00
   1.5273115e-01
  -1.7079831e-01
  -1.0413514e+00
  -2.1254927e-01
   1.0365272e+00
   8.7245622e-02
  -1.0484794e-02
   5.6410447e-01
  -7.6674960e-01
  -3.8907318e-01
  -1.2455784e+00
  -1.5903724e+00
  -3.5582575e-01
   8.7512183e-01
  -4.1565966e-01
   8.8992940e-01
  -8.4075212e-01
  -1.0808629e-01
  -7.4194554e-01
   4.5204851e-01
   5.6817238e-01
  -5.4178737e-01
  -8.5705925e-01
  -2.8912471e+00
  -1.4754087e+00
   8.6678293e-01
   2.0146279e+00
   4.1106005e-01
   3.7729404e-02
   5.3518186e-01
  -1.6581814e+00
   1.0569922e+00
   1.8294578e-01
  -8.3960051e-01
   3.9004478e-03
   6.4865016e-02
   1.0128258e-01
   9.5439277e-01
   1.2464847e-01
   1.1813492e-01
   1.4460495e+00
  -2.2707463e+00
   3.9396120e-01
  -1.4354696e+00
   2.2495335e-01
   1.5637836e+00
  -1.6974176e+00
   1.1098401e-01
  -7.7345614e-01
   8.3202125e-01
   3.1614630e-01
  -1.2051650e+00
   6.1226135e-01
   8.0024556e-01
  -9.4978293e-01
  -5.8660377e-01
   1.4001760e+00
  -3.4989700e-01
   8.9321036e-01
   1.4971043e+00
   9.3737214e-01
   1.4040391e+00
  -4.4856698e-01
   8.9225419e-01
   1.5198065e+00
   1.1592176e+00
   1.8144996e+00
  -1.7014030e+00
   8.0170457e-01
   1.8867159e-01
   2.3995531e-01
   1.1636506e+00
   1.1309012e-02
   6.2326186e-01
  -8.8146253e-01
   1.7829848e-01
   5.7349734e-01
   4.1044716e-02
  -4.5080828e-01
   9.9492592e-01
   1.5839719e+00
   4.6677347e-01
  -1.1854789e+00
   2.6880486e-02
  -1.0065933e-01
  -2.5342843e+00
  -2.8607298e-01
   6.3179535e-01
   7.0631409e-01
  -2.0188961e+00
  -2.7268394e-01
   8.1929232e-01
  -6.3303586e-01
   6.8422103e-01
  -1.0361394e+00
   9.4844000e-01
   1.4091284e+00
   8.1366998e-01
  -1.7820107e-01
  -4.5220572e-02
  -6.3958589e-01
  -4.3830409e-01
   6.2310047e-01
   8.2260398e-02
   1.5066088e-01
   8.6616094e-01
   5.8198116e-01
   2.2972657e-01
   9.8624365e-01
   6.5999621e-02
  -1.2892109e+00
  -9.1640347e-02
   1.8748994e+00
  -2.2932762e-01
  -1.1766798e+00
   1.9286430e-01
  -4.4640947e-01
   8.4360920e-01
   1.2027638e+00
  -8.7965275e-02
   9.8940756e-01
  -3.3708830e-01
  -5.0592986e-01
  -1.4467890e+00
  -4.5500456e-01
   1.4136497e+00
   2.8005576e-01
  -6.5277240e-01
  -6.0566753e-01
  -4.7567749e-01
   8.7145129e-01
   1.3343616e-02
   1.8770343e-01
   1.6560612e-01
  -1.1183994e-01
  -1.6421889e+00
   1.3647325e+00
  -1.5856650e+00
  -2.6304665e+00
  -4.4754289e-01
   7.2468963e-01
  -3.1711790e-02
  -2.6331268e-01
  -1.5475282e-01
   3.8955795e-01
   3.9704785e-01
   7.8175456e-01
  -7.5661144e-01
  -9.4681040e-01
   8.2535198e-01
  -3.1197328e-01
  -7.0125346e-01
  -1.1496709e+00
  -1.0364907e+00
  -3.8003203e-01
   5.6843066e-01
  -1.0970639e+00
   1.5248585e+00
   1.4891711e+00
   1.2458674e+00
   1.0454267e-01
  -4.2599002e-01
   1.0509341e+00
   2.1975444e-02
   2.8206191e-01
   1.0661494e+00
  -1.7762970e+00
   1.1587227e+00
  -5.1064892e-01
  -1.7206889e+00
  -2.6922869e-01
  -9.2149017e-01
  -8.7501012e-01
  -9.5859477e-01
   6.1550501e-01
  -7.4508604e-01
  -5.7196434e-01
   1.4449363e-01
  -1.3715908e+00
   8.8828195e-01
  -2.6460222e+00
  -3.8861784e-01
  -6.0205611e-01
   7.1053771e-01
   4.0686489e-01
   5.9501881e-01
  -5.0465035e-01
   1.8554295e+00
  -4.7498791e-01
   3.4611570e-03
  -6.9495389e-01
   1.2752005e+00
  -9.5518988e-01
  -1.4309180e+00
  -3.1222158e-01
   2.0572210e+00
  -2.6703060e-01
  -7.5167375e-01
   1.0728716e-02
   2.2556869e-01
  -2.9360571e-01
   4.8258946e-01
  -1.5415761e+00
  -1.4326800e+00
  -3.5557889e+00
   8.0790197e-02
   1.4429386e+00
   2.3811603e-01
   1.2272107e-01
   8.4533345e-01
  -3.4149606e-01
  -6.0762842e-01
   2.7060076e-01
   7.2572637e-01
   1.0601907e+00
  -1.1141214e+00
  -2.3972839e-01
  -1.8818007e+00
  -1.9339379e-01
  -7.6195449e-01
   4.2729276e-01
   4.5267476e-01
   9.7488915e-01
   1.3369350e+00
   1.4792377e+00
  -1.9967439e+00
   3.6253843e-02
  -1.2806688e+00
   7.3494547e-01
  -6.0683779e-01
  -6.4068253e-01
  -5.7302944e-01
  -9.1549628e-01
  -3.6805385e-01
   1.0879061e+00
   7.5929629e-01
   1.0497543e-01
  -2.5957994e-01
  -3.1113821e+00
  -6.2735536e-01
   3.5194973e-01
   4.1168205e-01
   3.0163214e-01
  -1.0691416e+00
  -9.6047148e-02
  -7.2517210e-01
   1.2022217e+00
   1.3927531e+00
   8.8634140e-01
  -1.3528130e-01
   6.4054173e-01
  -8.8350902e-01
   1.4015558e+00
   7.7263637e-01
  -3.8583698e-01
   6.3186367e-01
  -7.0975845e-02
   6.0482616e-01
  -6.9647835e-01
   2.4497686e-01
  -6.8153889e-01
  -1.3379844e+00
  -6.8595119e-01
  -4.8642417e-01
   7.5853605e-01
  -1.0710834e+00
   6.2649900e-01
  -9.1824835e-01
   1.0564986e+00
   8.6365517e-02
  -1.4459763e-01
  -1.2030209e+00
  -1.1419309e+00
  -2.2088364e-01
   1.2708369e+00
   5.8332394e-02
  -1.0115563e+00
   8.9082375e-01
  -1.0450404e-01
   8.6889766e-01
  -5.5525097e-01
   1.8948276e-01
  -1.4060890e+00
  -8.2712269e-01
   6.9662379e-01
   5.3305846e-01
   1.1975261e+00
   5.0615401e-01
   1.7969161e-01
   7.2958670e-01
   7.9850398e-01
   1.1297469e+00
   1.5823421e+00
   7.5634719e-01
  -1.5420169e-01
  -1.3274774e+00
  -6.6248839e-01
  -8.2086943e-01
  -5.6330301e-01
   1.4650626e+00
  -9.1838533e-01
   6.6853158e-01
  -1.4843262e+00
  -3.0161892e-01
  -8.3296799e-02
  -5.6251841e-01
   1.0134178e+00
  -3.3298915e-01
   1.2385745e+00
  -6.6633797e-01
  -1.1875228e+00
   6.0702553e-01
   1.8944202e+00
   1.3383548e+00
   1.0753391e+00
   6.4891251e-01
   1.6838851e+00
   1.3734457e+00
  -3.1516537e-01
   1.4350882e-01
  -8.8312345e-01
  -1.5294067e-01
   7.9241879e-01
   4.0794279e-01
  -1.0159025e+00
   1.2524802e+00
   1.0048408e+00
   1.1753365e+00
   3.1657780e-01
   9.7147829e-01
   5.1296908e-01
   5.5086777e-01
  -6.2630370e-02
  -3.6860815e-01
  -1.3654842e+00
  -1.2239407e-01
  -6.4828906e-01
  -7.3024521e-01
  -3.5912151e-01
   4.1388524e-01
  -1.3703907e+00
   1.8129030e-01
  -3.2049718e-01
  -1.7305027e+00
  -2.4451942e+00
   8.9423546e-01
  -4.3905421e-01
   6.6221070e-01
   2.7585502e-01
  -5.5137107e-01
   8.2053763e-01
   8.1865888e-01
   1.5978971e-01
   9.9362458e-01
   3.8030201e-01
   7.3987026e-01
  -1.1565714e+00
   1.0748184e+00
  -1.7422441e+00
  -4.8881776e-01
   6.1150659e-01
  -4.5994612e-01
   4.6590402e-01
   5.6665860e-01
  -6.3349860e-01
   7.8230795e-01
   2.6647875e-01
   4.3244836e-02
   9.2904456e-01
  -1.8060847e-01
  -1.0147575e+00
   6.0821165e-01
   7.3746144e-01
  -7.9095222e-01
   1.4554401e+00
  -1.1193664e+00
  -8.6273317e-01
   5.3634782e-01
  -2.1668658e+00
  -1.3281392e+00
  -3.8530050e-01
   1.1776973e+00
   1.3876263e+00
  -8.3159653e-01
  -6.7382125e-01
   3.8005810e-01
   9.6433417e-01
   2.5696013e+00
   3.3719240e-01
   8.0784677e-01
  -4.2624510e-01
  -9.8877596e-01
   1.3233659e-01
   2.6438710e-01
  -8.0473306e-01
   1.1733493e+00
   1.4199498e+00
   4.0278305e-01
   1.3793755e+00
  -5.3190912e-01
  -1.3430390e+00
  -1.2890921e+00
   4.0671979e-01
  -3.4595587e-01
   4.4592318e-01
   1.0806492e+00
   5.4122505e-01
   6.0488517e-01
  -1.6970340e+00
  -5.2518963e-01
  -2.2392087e-01
   1.5451891e+00
   1.8886215e-01
  -1.5734609e+00
   1.6438116e+00
   4.9526448e-01
   1.5755920e-02
  -4.8318619e-01
   1.2108692e+00
  -8.4431341e-01
   2.1916780e+00
  -1.8183736e-01
  -9.7141771e-01
  -1.3530961e+00
  -3.1300740e-01
   4.8484027e-02
  -3.8136823e-01
  -7.1194516e-01
   5.6759130e-01
  -7.7301534e-01
   2.7626386e-01
  -2.6558490e-01
   6.3454000e-01
  -1.5588440e+00
   9.6003594e-01
  -1.0304308e+00
  -8.5119728e-01
   1.0125694e+00
   1.7251888e+00
  -4.2107114e-01
   2.1170236e-01
  -1.1977169e+00
  -1.6104851e+00
   1.1743512e+00
   7.4914063e-01
  -3.4580152e-02
  -5.1757738e-01
  -1.2422333e+00
  -5.5706473e-01
   1.4948945e+00
  -2.3982145e-01
   5.6957246e-01
   9.4422403e-02
  -1.3356558e+00
  -1.7112314e+00
   1.0508186e+00
   2.2268929e-01
   2.8472210e+00
  -1.4976307e-01
   6.5110489e-01
   1.4691028e-01
  -6.4797455e-01
  -8.1647983e-01
  -1.0060780e+00
   1.0124593e+00
  -5.5819433e-01
  -9.6915594e-01
  -1.7484110e-01
  -6.7693433e-01
  -1.1347123e-01
  -1.8678598e+00
  -1.1960069e+00
   6.0869825e-02
  -7.7294836e-01
  -6.4473994e-01
   1.8484658e+00
   1.2822464e+00
  -2.2338146e-01
  -1.2040883e+00
  -9.4220731e-01
   2.2141222e+00
  -1.3089948e-01
   2.6812897e-01
   2.9080838e-02
   1.1303473e+00
  -7.6975063e-01
  -7.3981709e-01
  -1.7883514e+00
  -1.5273983e+00
   2.6947017e-01
  -8.7771962e-02
   7.6945828e-01
  -5.1305245e-01
   4.5651088e-01
   7.4929476e-01
   1.9267031e+00
  -8.6362932e-02
  -1.8410589e-01
   8.8229839e-02
   7.4206949e-02
  -1.7089676e-01
   1.8750257e+00
   1.2386200e+00
  -5.1887312e-01
   8.2761046e-01
   1.2439834e+00
  -9.3334363e-01
  -1.0725294e+00
  -3.4541015e-01
   2.3004726e-01
   1.1950894e-01
  -1.0373891e-01
   1.9635736e-01
  -9.5358982e-01
  -8.7926200e-01
   3.4686941e-01
  -1.9845868e-01
  -4.1570379e-01
  -1.7130132e+00
   2.0993549e-01
   3.8041254e-01
  -1.3926891e+00
  -2.0103972e-01
  -2.6028459e-02
   8.1083959e-01
  -7.4049848e-01
  -6.4052536e-01
  -8.1523270e-01
  -1.7805414e+00
   6.4596247e-02
   3.1245523e-01
  -8.0366172e-01
  -9.5425816e-01
  -1.1799251e+00
  -1.9779793e-01
   1.0656458e+00
  -2.8281276e+00
  -2.2670158e+00
   1.0387089e+00
  -7.1846459e-01
  -6.4093408e-02
   1.1782348e+00
   1.5232771e+00
   3.0259342e-02
   6.5743833e-01
   1.8868258e-01
   4.7329284e-01
  -3.6968532e-01
  -1.5064976e+00
   5.6867808e-01
   6.2545240e-01
  -4.0274772e-01
  -5.6886411e-01
  -1.4542189e+00
  -5.3684409e-01
  -5.9844863e-01
  -3.7695118e-01
   1.6485260e+00
   3.5345633e-01
  -4.0300153e-01
   2.9777011e-01
   2.9261272e-01
   1.1639393e+00
   8.6626864e-01
   9.9473077e-01
   1.6386885e-01
   3.6471899e-01
   1.0616928e+00
   8.8825213e-02
  -1.5602559e+00
   1.7087668e-01
  -9.4165668e-01
  -7.5117358e-02
  -4.8219930e-01
  -6.9185731e-01
   1.1330263e+00
  -3.8366435e-01
  -2.4153342e-04
   7.2493139e-02
  -1.4297617e+00
   1.1679316e+00
  -1.4730375e-01
   8.0107100e-01
   2.7147594e-01
   1.1291275e+00
  -7.4157332e-01
  -1.7189749e+00
  -5.1409961e-01
  -6.3912689e-01
  -1.2145940e+00
   1.1407582e+00
   9.3819536e-01
   8.2366599e-01
  -1.8167609e+00
  -1.7345708e+00
   1.5575451e+00
   8.1167591e-02
   5.2360539e-01
  -3.4281333e-01
  -1.7146757e+00
  -5.5943253e-02
  -2.6592466e-01
   2.6818212e+00
  -1.1547325e+00
  -3.8335098e-01
  -9.6647734e-01
   1.9833773e+00
   7.0682415e-01
  -1.2173614e+00
   3.2160878e-01
  -1.2887312e+00
  -3.1919455e-01
   3.0379483e+00
   3.3820911e-01
  -1.0769470e+00
   2.3574298e-01
  -6.7303417e-01
  -1.0219672e+00
  -9.2951784e-01
   1.1633172e-01
   7.7494420e-01
  -7.2376413e-02
  -1.2930181e+00
  -7.6138132e-01
   1.7726471e+00
  -6.5593676e-01
  -4.5488369e-01
   1.2557690e+00
  -1.3283277e+00
   7.0522828e-01
  -4.3696361e-01
  -7.2463026e-01
   9.6435255e-01
   1.4070238e-01
   3.3014073e-01
   3.3646231e-01
   2.1662891e-01
  -8.5523371e-01
  -1.1585450e+00
   5.2371478e-01
  -5.4372101e-01
   1.6756511e+00
  -2.9632586e-01
   3.8095871e-01
   1.8774854e+00
  -4.6344936e-02
   3.5645593e-01
  -1.9219010e-01
   1.5311768e+00
   2.5570766e-01
   1.1643939e+00
  -3.5858770e-01
  -1.6126769e+00
  -3.0457238e-02
   1.2026201e+00
   7.5524293e-01
  -2.2423890e-01
  -2.9777182e-03
  -9.3137370e-01
   7.0300180e-01
  -8.1170991e-01
   3.3219759e-01
  -1.1327094e+00
   8.8527740e-02
   1.5797170e+00
   1.2103919e-01
   4.0867890e-01
  -2.7189765e-01
  -1.2601012e+00
   1.2883531e+00
   1.4912539e+00
   3.4685796e-01
   3.8400468e-01
   3.2635021e-01
  -1.3924401e+00
   1.3287002e-01
   7.2772191e-01
  -1.2319928e+00
   1.0985511e+00
  -8.6984623e-01
  -1.0210482e-01
  -8.6698709e-01
  -3.2813565e-01
   9.6341841e-01
  -9.0410699e-01
   4.2706707e-01
  -1.9902758e-01
   2.1445761e-01
  -4.1900815e-01
   1.2165423e+00
   1.5228154e+00
   6.2211203e-02
  -1.9301613e+00
   6.2305772e-02
   1.3750287e+00
   1.5775011e-01
  -3.6313584e-01
  -1.0111255e-01
  -3.0005734e+00
  -2.2037418e-01
  -4.6462431e-01
  -3.8988473e-01
  -6.3140203e-02
  -1.3855814e+00
  -1.5855227e+00
   5.9272360e-01
  -6.9387414e-01
  -4.8736188e-01
   7.0856880e-01
  -3.1884391e-01
   7.0073802e-01
   2.3555047e-01
  -3.0672805e-01
  -1.1454153e-01
  -9.8949064e-01
   6.2025978e-01
   1.0164381e+00
   6.9515632e-01
   3.7381918e-01
  -7.0019850e-01
  -1.6549172e+00
  -5.1262031e-01
   1.2434616e+00
   6.1936905e-01
  -4.3287419e-01
  -9.6928447e-01
  -1.0487009e+00
  -9.0437213e-01
  -2.5415641e-01
  -3.9015989e-01
  -8.1083438e-01
  -1.1045725e+00
  -6.9444450e-02
   2.1196236e-01
  -1.7908484e-01
  -1.8441057e+00
  -1.6470432e+00
   4.1213931e-01
  -3.6567845e-01
  -1.1208004e+00
   2.3982903e+00
   1.0976013e+00
   6.2791930e-01
  -1.6690154e-02
  -1.4241685e-01
   2.0988228e+00
  -9.2849932e-01
   8.3305345e-01
   5.2447249e-01
   6.0884248e-01
  -8.6829511e-02
   1.8033795e+00
   1.0929377e+00
  -1.5260860e+00
   3.1661708e-01
   5.8070573e-01
  -1.7389370e-01
   1.8872170e-01
   1.3042173e+00
   2.2421373e-01
   1.7001948e+00
  -9.0482551e-01
  -4.6082487e-01
  -2.6365403e-01
   4.7292176e-01
   4.1291720e-01
   9.3869070e-01
   6.0346384e-01
   3.2322895e-01
   6.9979377e-01
   1.3404778e+00
   8.1260591e-01
  -1.6328561e+00
  -8.7672003e-01
  -1.9275592e+00
   1.8855027e+00
  -3.3660132e-01
  -8.3635572e-02
  -1.7755256e+00
  -7.7332266e-01
   9.4729705e-01
  -1.0769035e+00
   1.7488224e+00
  -1.4861597e+00
  -1.2404675e+00
   4.2993501e-01
  -1.5216025e+00
  -2.4718944e+00
   4.9963177e-01
  -1.1992082e+00
  -5.0423947e-01
  -4.8553531e-01
   1.2388922e+00
   1.5304163e-01
   5.6579854e-02
   1.8297337e-01
  -2.0530325e+00
  -6.1279161e-01
   6.4905247e-02
  -3.7826622e-01
  -7.0221153e-01
   1.1469332e-01
  -2.5256294e+00
  -2.0978383e+00
  -2.3303790e-01
  -1.7769720e+00
  -6.1619727e-01
  -5.0082599e-01
  -3.4388210e-01
   2.8010060e-01
   7.0789224e-02
   8.0285301e-01
  -1.6090164e-01
   1.0865721e+00
   8.1798113e-01
   2.1641969e-01
   1.9377398e+00
  -9.8794738e-02
   4.9405655e-01
   1.1547898e-01
   1.3181348e+00
  -1.2981214e+00
  -8.9931393e-01
  -3.1246738e-01
  -1.3241896e-01
  -1.8628818e-01
  -4.9272287e-01
  -8.5362121e-01
  -1.5273849e+00
  -1.6221402e+00
   7.8021450e-01
  -2.0929894e+00
   3.0699345e-01
   6.8069469e-02
   4.6237190e-01
  -1.0728868e+00
   2.4006465e-01
   7.2115680e-03
   8.2332927e-01
  -6.0492698e-01
   1.8606442e+00
   1.0702114e+00
   1.8689494e-01
   2.8362783e-02
  -9.4667424e-01
   6.0799243e-01
   5.4580857e-01
   8.5181523e-01
  -1.7913733e-02
   9.0761025e-01
  -6.0830622e-01
  -1.5619805e+00
  -1.0190169e+00
   1.4791723e+00
   6.4601416e-01
  -1.2484643e+00
  -2.4666853e-01
   3.3781613e-01
  -2.6844697e-01
   1.5739720e+00
  -4.9934544e-02
  -3.1902485e-01
  -5.5856236e-01
  -4.3911936e-01
  -1.1553084e-01
  -2.0438550e+00
   8.6554673e-01
  -1.6749810e-01
   1.6443519e+00
   1.1334502e+00
  -1.1633947e+00
   5.6195571e-01
  -1.0713314e+00
  -1.0382431e+00
  -3.5997110e-01
  -1.4658957e+00
  -1.1404976e+00
   1.4846351e-01
  -1.2967265e+00
  -1.5870073e+00
   1.4176433e+00
   1.0392455e+00
   1.1342050e+00
   5.2777097e-01
  -7.0741375e-02
   1.3204856e+00
   1.6701900e+00
  -5.1711322e-01
   2.0304408e+00
  -1.6658061e+00
  -1.5947434e+00
  -5.8484153e-01
  -5.2223437e-01
   5.1035536e-01
   7.1611429e-01
  -7.1018342e-01
   9.5112051e-01
   6.9797651e-01
  -1.4538099e+00
   5.8549588e-01
   1.0772378e+00
  -1.0182615e+00
  -5.5332727e-01
   9.9870995e-01
   2.1957958e+00
  -3.4696651e-01
  -3.2420346e-01
   5.2937617e-01
  -2.5750600e-01
  -8.6034626e-01
  -1.2489737e+00
  -1.6591715e+00
   1.8749013e+00
   4.1247902e-01
   3.1507633e-01
   3.3741260e-01
  -7.9565778e-01
   5.3461118e-01
   1.1919352e+00
  -1.6283414e+00
   3.6270824e-01
   1.6535835e-01
   3.0117881e-01
  -1.0721780e-02
   3.9647106e-01
  -1.1046630e+00
   4.9946524e-01
   1.9451701e-01
  -3.5688008e-01
   4.8854721e-01
  -5.3093068e-01
  -4.7392550e-01
   4.5326675e-01
  -4.3476474e-01
  -1.5503932e+00
  -1.6039028e+00
  -7.8682415e-01
   1.8678759e+00
   2.2972230e+00
  -6.6852666e-02
  -1.5552173e+00
   5.0222735e-03
   6.8997052e-01
   2.5733311e+00
   1.7257476e+00
  -4.0078384e-01
  -1.1978630e+00
  -4.9311680e-01
  -1.1325528e+00
   1.3293019e+00
  -4.2361305e-01
  -1.7841487e-01
  -8.7468243e-01
   6.5960619e-01
  -9.2296265e-01
   7.2630985e-01
  -9.9763016e-01
   2.7866176e-01
  -4.8408841e-01
   7.3902218e-01
  -7.3003391e-01
  -7.2327557e-01
  -1.0032712e+00
  -1.2930905e-01
  -4.9923888e-01
  -5.5463299e-01
   9.3351425e-01
   1.2934197e+00
  -3.5110944e-01
   1.9127470e+00
   8.4753981e-01
   1.7299247e+00
  -1.0066951e+00
  -5.0428618e-01
   9.3605337e-01
   6.6776122e-01
   1.3481068e+00
   3.4145553e-01
   3.6326618e-01
  -3.1921046e-01
  -5.4882741e-01
   6.4483728e-01
   1.8730472e-01
  -3.6205640e-02
   5.0141550e-01
  -7.5200897e-01
  -1.0075157e+00
   6.6168638e-01
   2.8497901e-01
  -1.7587725e+00
  -7.4564701e-01
  -2.0010785e+00
   6.8480569e-01
   4.6650232e-01
   1.5296996e-01
   4.8447406e-01
  -6.6746961e-01
  -4.7535172e-01
   4.9225496e-02
   1.0712371e+00
   5.4918460e-01
  -5.4761864e-02
   1.1217776e+00
  -4.6277979e-02
  -5.9219615e-01
   9.0743995e-01
   3.1523689e-01
  -1.0996958e+00
  -1.0930023e+00
  -7.3166759e-01
   9.0394121e-01
   6.0230788e-01
   5.5551946e-02
  -1.7874717e-01
   1.9281795e-01
   1.3504385e+00
   7.5306979e-01
  -5.3640679e-01
  -1.8412508e-01
   5.3509185e-01
  -3.7849158e-01
   1.1253087e+00
   3.5172875e-01
   1.4346317e+00
  -2.3864239e-01
  -4.0352663e-01
   1.9988571e+00
  -1.5749092e+00
  -7.5031035e-01
   8.3566442e-01
   1.2987574e+00
  -1.1719748e+00
   8.1747621e-01
   8.0490877e-01
   1.3297684e+00
   7.7288485e-01
   3.5715993e-01
  -8.0754143e-01
   1.3036191e+00
   7.3858083e-01
  -9.2659029e-01
   6.4375050e-01
  -7.3905535e-01
  -1.3232330e+00
  -4.3659248e-01
   5.0237570e-02
   1.1833663e+00
  -2.2021842e-01
   1.2205267e-01
   3.4874075e-01
  -1.1680523e+00
  -2.9535321e-01
  -3.3277679e-01
  -7.2197218e-01
  -1.1930074e+00
  -1.1071688e+00
  -3.3776112e-01
  -6.5148968e-01
   1.4599507e+00
  -7.1562007e-01
   2.6081955e-02
  -3.7348650e-01
   1.5871681e+00
   1.4439181e+00
  -5.6060475e-01
   7.2117669e-01
  -6.4449350e-01
   9.1646181e-01
   2.1633414e+00
  -3.5328006e-01
  -7.8207349e-01
  -1.2081097e+00
   1.1413465e+00
   5.6967409e-01
   8.4362989e-01
  -2.3323358e-01
  -9.0200074e-01
  -5.8886665e-01
  -6.1893282e-01
  -8.8568573e-01
   1.3395541e-02
  -2.8253142e-01
   1.1015644e+00
  -4.9396900e-01
   8.0249521e-01
  -1.0079662e+00
   1.9220602e+00
   1.6812884e-01
  -2.6185677e-02
  -4.0465548e-01
  -5.3684970e-01
  -4.8573468e-01
  -3.5357268e-01
   1.2911640e+00
   5.3526762e-01
   8.2746839e-03
  -1.0066964e+00
  -1.6972581e+00
   1.8162178e+00
  -1.4523769e-01
  -1.3962768e-01
  -1.1318527e+00
   6.1262085e-01
  -9.0613694e-01
   8.8443597e-01
  -2.3600850e+00
   4.2088890e-01
   1.8345483e-01
   5.0080816e-01
  -3.3018587e-01
  -2.4135556e+00
  -9.6284192e-01
   2.7150485e+00
   9.7847822e-01
  -7.9943446e-01
   4.8398761e-01
   4.6523784e-01
  -2.4673219e+00
  -3.1955502e-01
  -2.0291487e+00
   1.1620256e+00
   9.4911960e-01
   1.4856515e+00
   2.0440262e+00
   8.0026723e-02
  -5.2773468e-01
   2.9604982e-01
   2.1998456e-01
  -1.6644027e-01
  -1.8087717e-01
  -1.0206403e+00
   4.5718420e-02
  -1.3502515e+00
   2.6408864e-01
   6.1873499e-01
   6.7018024e-01
   8.9923037e-01
   5.2905202e-01
   8.8045166e-01
  -1.2942665e-02
  -3.8326424e-01
   1.3958087e+00
  -1.8446802e+00
  -1.1089240e+00
  -7.9673008e-01
   5.8666549e-01
  -1.3698054e+00
  -4.4202036e-02
   5.0177947e-01
  -3.3445245e-01
   6.7565975e-01
   6.3661890e-01
   2.3866861e+00
  -1.4091610e+00
  -5.3558822e-01
   9.7962340e-01
  -1.5059050e-01
  -2.5551574e-01
  -7.0586158e-01
   1.1672165e+00
   7.7248742e-01
   8.7356280e-01
   1.9963948e-01
  -1.7885266e+00
   2.1275536e+00
  -7.9824151e-01
   5.5876494e-01
   1.5933973e+00
   1.5001298e-01
  -1.1524532e-01
   7.1353652e-01
  -3.4268760e-01
  -7.2238913e-01
  -2.2238907e+00
  -2.0893120e-01
   1.5294689e-01
   1.5124007e+00
   6.9418506e-01
   1.0408120e+00
  -2.1534405e-01
   1.3935350e+00
   9.2368653e-01
  -3.4667223e-01
   9.4793144e-02
  -1.4546456e+00
  -8.6343434e-01
   3.5780797e-01
  -8.1169160e-01
  -2.0285255e-01
   1.2303591e+00
  -6.9525235e-01
  -1.1332550e-01
  -1.0762198e+00
   7.3453106e-01
   5.5463931e-01
  -1.5022403e+00
  -8.6219579e-01
  -5.5489713e-01
  -2.6481305e+00
  -1.2682327e+00
  -7.8726736e-01
   5.5100488e-01
  -2.2846527e-01
  -1.1368479e+00
  -2.5988354e-01
   7.4312088e-01
  -1.3166575e-01
  -1.3186536e+00
   3.0071277e+00
   2.4675743e-01
   1.5170185e+00
   2.6926577e+00
   1.2445192e+00
  -1.1291519e-01
  -2.0495455e+00
  -1.5354230e+00
  -4.6779469e-01
   1.4910878e-01
   1.8213609e+00
   2.3982027e+00
   8.5791342e-01
  -1.2531153e+00
  -1.9644556e-01
   2.2339222e+00
   2.2944501e-02
  -6.4150542e-02
  -9.8527972e-01
   3.4239489e-01
  -5.4365298e-01
   4.3519621e-01
   1.1367490e+00
   1.7657257e+00
  -1.6748615e-02
   2.4608703e+00
   1.8079725e+00
  -8.4641888e-01
   1.6672207e+00
   4.8733123e-01
  -9.1846530e-01
   1.2705401e+00
   9.4920410e-01
   5.9084601e-01
   1.0547963e-01
  -1.0748194e+00
   2.4078590e+00
   1.2941860e+00
   1.7014524e+00
   4.9085714e-01
  -4.0774219e-01
   1.1909916e+00
  -1.3801225e+00
   4.5844407e-01
  -7.2270989e-01
   3.0503790e-02
   6.6631551e-01
   9.3272890e-01
  -3.5188543e-01
  -2.9670011e-01
  -2.5151477e+00
  -1.4740716e+00
   2.0699174e+00
   3.5638414e-01
   5.5536770e-01
  -1.2695886e+00
  -4.0672260e-01
  -2.0204179e+00
  -1.6021090e+00
  -1.5399960e+00
  -1.9104904e+00
  -1.3973177e+00
  -1.2509676e+00
  -7.9457666e-01
   1.2260360e+00
   1.9994138e+00
  -7.9197382e-01
   2.9256117e-01
  -1.6533786e-01
  -1.1797356e+00
  -1.0258157e+00
  -1.8825834e+00
   8.7634851e-01
  -3.0989962e-02
   1.0754817e+00
  -7.5025723e-01
  -4.0780964e-01
   5.3203994e-01
  -1.9126230e-02
   1.4391408e+00
  -8.7015218e-01
   1.4877474e+00
  -3.3286491e-01
  -1.4534087e-01
  -4.5134941e-01
  -5.4074676e-01
   1.6821651e+00
  -8.0177950e-01
   1.2839513e+00
  -1.4037974e-01
  -6.8733430e-02
   1.4710030e-01
  -7.3850891e-02
  -1.3276376e+00
  -9.9916773e-01
   4.3502499e-01
  -2.8060221e-01
   1.8367699e-01
   6.7599173e-01
   1.4832156e-01
  -4.3473268e-01
  -8.3362376e-02
   1.3618028e+00
   6.7448146e-01
   8.0319162e-01
   9.0500045e-01
   9.5601384e-01
  -7.6870593e-01
   2.4913242e+00
  -1.5386936e-01
   4.1459462e-02
  -1.5048899e+00
   1.0850124e+00
   5.7204918e-01
   1.9192942e-01
   6.1832651e-01
   8.6576640e-01
   3.5852364e-01
  -2.5292043e+00
  -1.0762737e-01
  -1.6597450e-01
   4.3537085e-01
  -3.0074284e-01
   1.4459471e-01
   9.6596677e-02
  -1.7469987e-01
   6.7510373e-01
   8.4941118e-02
   8.7750503e-01
  -5.9469082e-01
   1.5896471e+00
  -8.5259748e-01
  -2.8857658e-01
  -1.4839392e+00
  -6.4682438e-01
   1.2651552e+00
   4.7322598e-01
  -9.5585595e-01
   5.0604356e-01
  -7.2019438e-01
  -2.1102951e+00
  -5.4138802e-01
   1.9891918e+00
   2.1541256e-01
  -1.9819061e+00
   7.1173398e-01
   1.9608741e+00
  -4.1661656e-02
  -1.5007239e-01
   6.0624491e-01
  -8.3195901e-01
   3.0950824e-01
   2.5553044e+00
  -8.7965808e-01
   7.4854464e-02
   4.1819442e-01
   4.4742865e-01
   8.7793687e-01
  -2.0782911e-01
  -7.4789440e-01
  -6.3207439e-02
  -1.9370325e+00
  -2.1898802e-01
   2.2318618e+00
  -5.6434247e-01
   3.7089110e-01
   5.1764755e-01
   4.0798842e-01
   7.8779190e-02
  -6.4814296e-01
   3.6616463e-01
   2.5522091e-01
   1.7487267e-01
   6.2325524e-01
  -1.7013550e-01
  -1.1924502e+00
  -7.7028586e-01
   7.1317015e-01
   1.0504404e+00
  -6.3568523e-01
  -1.3500596e+00
  -1.0330074e+00
   1.0312234e+00
   9.3709474e-01
   8.0312712e-01
   9.9304344e-01
  -2.9102506e-02
   1.6131075e-01
   7.3409326e-01
   9.4167540e-01
   2.6037131e+00
  -9.8319581e-01
   1.1470338e-01
   4.4900541e-01
  -1.1811384e+00
  -1.5147128e+00
   1.6636561e-01
  -7.2021238e-01
  -7.6074353e-05
  -9.7390243e-01
  -9.9567897e-02
   1.0344031e-01
  -2.2655498e+00
   7.7475544e-01
  -2.0586867e+00
   2.6078839e-01
   2.2192226e-02
   2.3679869e-01
   1.5572384e+00
  -1.5741818e+00
  -7.0216493e-01
  -7.7898991e-01
   1.5847471e+00
   1.3448152e+00
   7.2315002e-01
  -1.5913109e+00
  -4.7057458e-01
   5.3713263e-01
   3.6041700e-01
  -6.6369173e-01
   1.5413658e+00
  -5.8962151e-01
   3.9595058e-01
   2.0445007e+00
   1.7727362e+00
  -2.0051023e-01
   7.7232370e-01
   1.7200044e+00
  -9.7210663e-01
   9.8559757e-01
   1.9088541e+00
   1.0316617e+00
   1.2658263e+00
   1.4644653e-03
  -1.3133840e+00
  -7.4258581e-01
   1.5845620e+00
   7.3718533e-02
   8.4647119e-01
  -1.0378446e+00
  -1.8147525e+00
  -2.0970814e+00
   2.8551868e-01
  -2.1790063e+00
   1.4552318e+00
   1.1656071e+00
   3.0795128e-01
   1.0470861e+00
  -1.0690758e-01
  -1.8357208e+00
  -1.2612905e-01
  -6.7804907e-01
   1.2650400e+00
   3.4814314e-01
   4.1348965e-01
  -3.7451435e-01
  -8.9425241e-01
   2.8035344e-01
  -4.3825559e-01
   1.3925479e+00
  -3.6737749e-01
  -7.9542689e-01
  -2.1839812e-01
   1.0819980e+00
  -5.6699827e-01
  -9.5499384e-02
  -1.4779762e+00
   1.2210693e-01
  -3.8311619e-01
  -4.4894979e-01
   1.4455328e-01
   2.7061289e-02
  -2.5350454e-03
   3.0073496e+00
   1.0467306e+00
   1.6897330e+00
   1.6665272e+00
  -2.8750152e-01
  -4.8700548e-01
  -1.6691816e+00
  -9.7526499e-01
  -2.8579688e-01
  -9.2190933e-02
   3.2527773e-01
   1.5378654e-01
  -1.1933850e+00
  -3.3034398e-01
   1.7382949e+00
  -3.0276427e-01
  -9.2345488e-01
  -2.5556650e-01
   3.3679309e-01
  -3.8916627e-01
  -4.2914582e-01
  -3.4537395e-01
   1.1947576e+00
   8.4475834e-01
  -7.5475139e-01
  -7.5055111e-01
  -1.7510883e+00
   1.1342118e+00
  -1.0816355e-01
  -2.4368059e-01
   1.8020780e-01
  -1.3082789e+00
  -9.2730829e-01
   1.8473956e-01
  -3.2342472e-01
  -2.0696442e+00
  -7.7690905e-01
   2.6626814e-01
   1.0776113e+00
   8.9024401e-02
   1.4597825e-01
  -4.8314024e-01
   2.1125482e-01
   5.4570460e-01
  -9.0864932e-01
   1.0596933e+00
  -1.6723669e+00
  -4.6121573e-02
  -2.3286496e-01
   1.6579591e+00
  -3.1510459e-01
   3.2528110e+00
  -2.7518483e-01
  -7.2157315e-01
   2.3459280e+00
  -1.8623369e-02
  -2.5805187e-01
   1.4674075e-01
  -1.0093652e+00
  -1.4705670e+00
  -6.4920410e-01
   7.0548383e-02
   1.1510160e+00
   1.2214678e+00
   4.8586655e-01
   1.2084332e+00
   2.6448846e+00
   6.5719393e-01
   9.7213558e-01
  -3.0338902e-01
   1.2094771e+00
  -1.1364200e+00
  -3.3345452e-01
  -8.6597480e-01
  -5.6315330e-01
   2.0094235e+00
  -2.0641398e-01
  -4.2974197e-01
   1.0437269e+00
  -3.1805853e-01
   3.2403306e-01
   5.5794050e-01
  -8.7460480e-01
  -3.5746386e-01
   1.9401291e+00
   1.3858893e-01
   9.1665081e-01
   1.2889938e+00
   5.8316954e-01
   1.2698503e-01
   1.2959541e+00
  -1.2724136e+00
   1.2208358e+00
  -2.1281422e+00
  -1.2775109e+00
  -4.3234311e-01
  -8.6368621e-02
  -1.6486842e+00
   7.8520802e-01
  -7.7123324e-02
  -1.1083778e+00
  -1.2046293e+00
  -9.7160832e-01
  -8.4566051e-01
  -1.2796718e-01
  -5.4686402e-02
  -5.9253053e-01
  -8.5598613e-02
  -6.5492597e-01
   1.7864230e-01
   1.5656637e+00
   8.7058960e-01
  -4.1370797e-01
   1.4709963e-01
  -1.6142856e-01
  -4.3190911e-01
  -3.1704384e-01
   1.1236781e+00
  -5.5164351e-01
   1.9238343e-01
   6.2290129e-01
  -1.0444332e+00
  -1.5227712e+00
   7.7850057e-01
   3.9001283e-01
  -5.3959474e-01
   1.1422192e+00
   3.2017224e-01
  -4.1172890e-01
  -4.4576022e-01
  -5.0716259e-01
  -1.1053460e+00
   2.7596315e+00
  -2.2959759e+00
   2.7600191e-01
   5.7124080e-03
  -1.2946679e+00
  -1.4722341e-01
   3.9396135e-01
   1.0369279e+00
   1.1394090e-01
   5.8737697e-01
   1.7693424e+00
  -1.0996868e-01
  -5.7859900e-01
  -1.4431946e+00
   8.5760947e-01
  -5.1407083e-01
   1.4365343e+00
   7.2891030e-02
  -1.3576969e-01
  -5.6864135e-01
  -5.2024917e-01
  -1.2739092e+00
   6.0534007e-01
  -4.2380667e-01
   6.4517359e-01
  -1.7055419e+00
   3.4755996e-01
  -9.2228333e-01
  -1.5780662e+00
  -2.3706099e-01
   6.2106144e-01
   1.0408284e+00
   1.2435989e+00
  -3.8164099e-01
  -9.6743939e-01
   3.0586915e+00
  -5.5410290e-01
  -7.1040670e-01
   4.7848695e-01
  -1.0827396e+00
  -6.7180285e-01
  -1.5380202e+00
  -2.0103921e-01
  -1.1337184e+00
   3.9148713e-01
   1.8984596e-01
  -7.2371652e-01
  -3.8629198e-01
  -5.7492396e-01
   1.6987328e-01
  -6.5960249e-01
   2.7293694e-01
  -8.5354785e-01
   5.9022606e-01
  -1.6627522e-01
  -2.0600353e+00
   1.9193220e-01
   9.5064059e-01
   1.2716353e+00
   2.3057478e-01
   1.4866915e+00
   6.9537307e-01
   2.1164141e+00
   2.6720926e-01
   4.8200225e-01
   4.3809625e-01
   5.6034199e-01
   8.3567289e-01
   1.0707195e+00
  -9.9021735e-01
  -1.2996562e+00
   1.3419407e+00
   9.7079069e-01
  -8.4979523e-01
  -4.9387922e-02
   1.8572482e+00
  -1.1609076e+00
   3.3049663e-01
  -1.3903523e+00
   1.7398324e-01
   3.0908139e-01
  -1.8284385e-01
   9.4688208e-01
  -1.3672638e-01
   1.1922425e+00
   1.1014286e+00
  -2.7674550e-01
   2.6170047e-01
   2.1152209e-01
   9.7143830e-01
   1.2501602e+00
   7.9766188e-01
   2.7899755e-02
  -8.9040584e-01
  -1.2894539e+00
   1.1050777e+00
   2.0056996e+00
   2.7237922e-01
  -6.8548344e-02
   9.4055839e-01
  -1.6864145e+00
  -2.6015488e-01
  -2.0053683e+00
   4.2975712e-01
   2.9374624e-02
   3.3015136e-01
  -4.2923103e-01
  -1.8710105e+00
   9.9816837e-01
  -6.5605915e-01
   1.8046059e-01
   9.5503147e-01
   5.7545540e-01
  -8.2948015e-01
  -2.6046473e-01
  -2.1653662e-01
   9.9529663e-01
   1.2916626e+00
  -1.0654210e+00
  -1.0194381e+00
   1.3138487e-01
  -1.2038000e-03
   2.0219423e-01
  -1.0525190e+00
  -1.3452304e+00
  -7.9278989e-02
   1.2416265e+00
   6.3567115e-01
  -1.1878394e-01
  -3.8456210e-01
  -1.1263222e+00
   9.0383371e-01
   8.5881799e-01
  -1.6623214e-01
   3.8942096e-01
   2.7396943e-01
   9.3150310e-01
   1.6483895e+00
  -1.7665450e+00
  -3.0843480e-01
  -8.0881759e-02
  -1.2815926e+00
  -2.9144528e-01
   8.1624868e-01
  -7.6055019e-01
  -2.1092229e+00
  -1.0233038e+00
   2.8861036e-01
  -7.6500362e-01
   9.5127646e-01
  -5.5997452e-01
   2.3227359e-01
  -5.9858673e-01
   6.3413170e-01
  -1.6455747e+00
   1.6476934e+00
  -2.1946822e-01
  -1.3843862e-01
  -1.4308814e+00
  -1.6345002e-03
  -7.0544055e-02
  -1.2097457e+00
   5.9862123e-01
   2.0194693e+00
   1.1948856e+00
  -6.3161812e-02
   5.5974371e-01
   2.1500148e-01
   4.2203862e-01
  -2.0716303e+00
  -9.0964451e-01
  -2.8527502e-01
   6.3634874e-01
   3.6623325e-01
  -1.0243679e-01
  -2.1672384e+00
  -1.4302718e+00
   1.3435930e+00
   1.3804724e-01
   1.7499128e-02
  -3.3849541e-01
   2.9153450e+00
  -6.8693469e-01
  -1.4236379e-01
   5.3876181e-01
   1.3282234e+00
  -1.3104018e-01
   9.7013225e-01
   9.9857124e-01
   2.6285052e-01
  -1.3183349e+00
   8.0647026e-01
   1.0434415e-01
   1.5567019e+00
  -8.4178586e-01
  -3.4837322e-03
  -5.0506339e-01
  -1.8451229e+00
  -1.0525271e+00
  -1.9628364e+00
   1.6968672e+00
   2.4264373e-01
   6.0269731e-01
   2.0677181e-01
   1.1232577e+00
   1.5197555e+00
  -4.0614530e-01
  -9.6616622e-01
   1.1088181e+00
   2.2532815e+00
  -2.1988394e-01
  -7.6108310e-01
   3.3448177e-01
  -9.4411190e-01
  -7.7986630e-01
   6.7844785e-01
  -2.1996474e-01
   5.2864800e-01
  -5.0380723e-01
   5.8741882e-01
   3.4405039e-01
   5.1955364e-01
   1.1771975e+00
   8.7521628e-01
  -1.5440495e+00
   1.8288448e+00
  -1.2453374e+00
  -1.7680161e+00
   9.5916498e-01
  -7.8267374e-01
  -1.8993805e+00
  -4.3281035e-02
   1.8434865e+00
   8.9775368e-01
   6.9499801e-01
  -1.0705170e+00
  -8.0791956e-01
   9.2459777e-01
   1.3292460e+00
   1.1161258e+00
   5.5772359e-01
  -1.0223957e+00
  -1.8541531e-01
   1.2346408e+00
   1.4159910e+00
   4.0442777e-01
   1.1399499e-01
   3.5141198e-01
  -4.6849077e-01
   8.6608792e-01
   2.3563688e-01
   4.8197878e-01
  -1.3877921e-01
   3.3029412e-01
  -6.0974770e-01
   1.6248130e+00
  -2.6876484e-01
   7.1945123e-01
  -1.9433802e+00
   1.0083910e+00
  -3.5634750e-01
   6.3336075e-01
  -4.1595132e-01
   6.9558371e-01
  -5.2294893e-01
  -4.2020575e-01
  -9.5681584e-01
  -1.4952893e+00
   4.3614500e-01
   1.1196578e+00
   1.6831509e-01
  -6.5017989e-01
  -1.1401968e+00
  -9.7121141e-01
   1.7920707e+00
   1.0843040e-01
  -1.0753746e+00
  -1.1145431e+00
  -7.3902032e-01
  -2.1035790e-01
   2.0430438e+00
   5.0995314e-02
  -1.2417222e+00
  -7.2082453e-01
  -9.8142155e-01
   1.3615246e+00
   2.0354990e+00
   1.5637746e+00
  -3.3550140e-01
   1.2277799e+00
  -3.5126458e-02
  -1.2119138e-01
  -1.0793063e+00
  -2.3875061e-01
  -7.7292534e-01
  -2.2342569e-01
  -6.2907779e-01
  -3.2695152e-01
  -1.5754350e+00
   5.4153802e-01
  -1.2718197e+00
   3.4682392e-01
  -6.1524860e-01
  -8.3818393e-01
  -1.8481410e+00
  -2.9712279e-01
   9.2328461e-01
   1.6867230e+00
   5.4728745e-01
  -1.2643712e+00
  -2.0959144e-01
   1.1097976e+00
   5.1165706e-01
  -6.1548325e-01
   2.3624142e-01
   9.0895407e-01
  -3.7813365e-01
  -7.4248117e-01
  -8.0007488e-01
   5.2261550e-01
   5.0046530e-01
  -4.8137074e-01
  -1.5091492e+00
   1.1366395e-01
  -2.6447162e-01
   8.4827957e-02
   1.4253947e+00
   3.0619471e-01
  -8.2956573e-01
   2.1469768e+00
  -6.7052530e-01
  -4.9043315e-01
   5.5425713e-01
  -1.3666960e+00
   1.4032331e-01
  -3.9547130e-02
   2.0627195e+00
   1.2516545e+00
   3.9572182e-01
  -1.0870702e+00
   5.2062296e-01
  -3.5659969e-01
  -5.2625412e-01
  -1.8595048e+00
  -2.2905802e+00
   3.4707260e-01
   4.5031121e-01
  -3.7801863e-01
   6.3488393e-01
   3.1672938e-01
  -1.3865547e+00
  -1.2284838e+00
   1.1772833e+00
   4.5814815e-01
  -3.1811635e-01
  -1.0458822e+00
   2.5870851e-01
   2.4557075e-01
  -1.8521146e+00
   9.4300881e-01
   6.1106544e-02
   3.3441699e-01
  -1.3209247e+00
   1.6472339e+00
   8.3594464e-01
  -8.2600352e-01
  -2.0408848e-01
  -6.1613953e-01
   4.1626923e-01
   8.0718428e-01
   3.6855420e-01
   4.7315517e-01
   5.3582624e-01
  -1.0805360e+00
   7.1284964e-01
  -8.7175396e-01
   6.1536323e-01
  -1.0943510e+00
   1.0999106e+00
   4.2017691e-01
   7.9247736e-01
  -6.7504410e-01
   7.8472798e-01
  -7.5255754e-01
  -3.7310503e-01
  -2.7068859e-01
   5.1124283e-01
   1.2797396e+00
  -2.3413977e-01
  -2.0657834e-01
   3.0834838e-01
  -6.7275746e-01
   1.4549955e+00
   1.0545370e+00
   9.4236492e-01
  -4.6378129e-01
  -1.5842231e+00
  -8.6463338e-01
   4.2562059e-01
  -6.3777896e-01
   3.1088415e-01
  -6.7470709e-01
   2.0176272e-01
  -1.8657000e-01
   3.9377690e-01
  -1.6666277e+00
   1.3172984e+00
  -1.9843712e-01
   3.8441723e-01
   1.8591752e+00
   1.0938580e-02
   1.1463209e+00
  -3.2788813e-01
   1.0261127e+00
   4.6526090e-01
   8.6795702e-03
  -2.8429835e-01
   5.5383412e-01
  -9.3695653e-01
  -9.1492264e-01
   9.8048978e-01
   6.5810058e-01
   5.6754461e-01
  -3.8926975e-01
   1.0686149e-02
  -1.4628151e+00
  -1.3049282e+00
   4.1449655e-01
  -1.0731036e+00
   1.3671472e-01
  -1.5581760e+00
  -4.4644622e-01
  -9.3870019e-01
   5.5632807e-01
   9.3990378e-03
   2.7234567e-01
  -1.1460350e+00
  -1.1883139e+00
  -1.2577979e+00
   1.0708310e+00
   6.0297618e-01
   1.8784120e-01
  -7.8888755e-01
  -1.0757188e+00
   9.9130314e-01
   4.9675948e-01
  -1.0979177e+00
   1.6485794e+00
  -1.7640636e+00
   3.2548931e-01
   6.7487708e-01
   1.5340542e-01
  -9.6480317e-01
   2.5331817e-01
  -2.1183956e-01
   2.0196345e-01
  -3.1503036e-01
   5.1371783e-01
  -5.0150871e-01
  -1.2992986e+00
   9.0961515e-01
   9.7671188e-01
   8.3914362e-01
  -1.6022925e+00
   4.4183083e-01
  -1.0853775e+00
   8.9310509e-01
   9.4576653e-01
   1.0142658e+00
   1.8177369e+00
  -1.4267701e+00
   3.8697955e-01
   1.5780750e+00
   3.1841756e-02
   2.7299881e-02
  -7.0114259e-01
   1.1091989e+00
   2.6586032e-01
   1.2117969e+00
  -1.0323327e+00
  -8.3080100e-01
   4.2126425e-02
   1.9374961e-01
  -9.4879641e-01
   3.6957487e-01
  -2.7815589e-01
   1.2718530e+00
   5.5363215e-02
   2.6324562e-01
  -8.9491253e-01
  -1.6750152e+00
  -2.3246005e+00
   2.0092164e+00
   5.9549030e-01
   1.4857513e+00
  -1.4679767e-01
  -1.5617935e+00
  -1.1380196e+00
  -1.1818844e+00
  -2.4044195e+00
   6.8544550e-01
  -9.5148770e-01
   2.9706640e-01
   1.4505042e-01
  -6.6765340e-01
   1.2689995e+00
   3.1147217e-01
  -1.5310910e+00
  -8.7283366e-02
   2.9656659e-01
  -5.0196154e-01
   3.3483803e-01
   1.2732431e+00
   4.4360685e-01
   1.1035161e+00
   1.9212764e+00
   1.6630420e+00
   3.5132398e-01
   1.6305756e+00
  -1.5362317e+00
   3.9289158e-02
   6.3066760e-01
   3.4040399e-01
  -2.7180181e-01
  -2.1067345e+00
   3.6511907e-02
  -1.2498194e+00
  -6.1838478e-01
   8.3119009e-01
  -8.5002321e-01
   8.4307520e-01
  -7.6824240e-01
   1.9464174e+00
   1.0478513e+00
  -1.1142999e+00
   7.4086218e-01
   2.2696286e+00
  -2.6488482e+00
  -4.8722764e-01
  -1.2804448e+00
   3.3786665e-01
   8.7915723e-01
   1.9530471e-01
   7.4083740e-03
   3.3189421e-01
  -1.0639290e+00
  -1.0119263e+00
   7.7645349e-01
  -5.4008462e-01
   1.5081790e+00
   1.0147125e+00
  -9.5926939e-01
   3.7049304e-01
   7.2605916e-01
   1.9438611e-01
  -5.8855255e-01
   1.0400252e+00
   3.1086259e+00
   7.0700543e-02
   5.2166200e-01
   1.6170399e+00
  -4.5675649e-01
  -8.5010076e-01
   1.5671387e-01
  -2.1711186e+00
  -8.4986679e-01
  -9.0465406e-01
   1.0178386e+00
  -5.1293623e-01
  -9.0290094e-01
  -5.1296649e-01
  -5.5600808e-01
   1.2284372e+00
  -3.5975600e-01
  -9.7868020e-01
   7.2348947e-01
   3.9962264e-01
   7.6718031e-01
  -5.9946482e-01
  -1.3661750e+00
   2.7324115e-01
  -5.4929775e-02
  -5.2625552e-02
  -4.7261139e-01
   3.5454331e-01
   9.4028684e-02
  -1.8251896e-01
  -3.5849803e-01
  -2.4296102e+00
   1.2287271e+00
   7.6134034e-01
  -5.9030794e-02
   2.3125366e+00
   1.2193902e+00
  -5.3418245e-01
  -1.5906536e+00
  -1.0786839e+00
  -1.1539462e+00
   5.2480698e-01
   8.3188792e-02
   1.4683427e+00
  -1.1912019e+00
   2.9988324e-01
   2.0339361e-01
  -4.0841148e-01
  -1.2537027e+00
   1.0349469e+00
   2.0301310e+00
   8.8437760e-01
   6.7114745e-01
  -1.2084166e+00
   6.0934981e-01
   1.5005422e+00
   8.7597005e-01
   1.4935774e-01
  -2.8847804e-01
   5.8453239e-01
  -1.0157663e+00
  -1.3921606e+00
  -1.6931218e+00
  -2.9526952e-01
  -8.4449479e-01
   1.2027360e+00
  -1.6890500e-01
   8.3210820e-01
  -2.2296251e+00
  -6.2647213e-01
  -9.5545263e-01
   8.0160437e-01
   4.9347233e-01
   2.8890319e+00
   1.9846412e+00
   1.4732473e+00
  -4.1145440e-01
  -2.7134556e+00
   5.8967586e-01
  -6.6298090e-02
  -2.8514956e-01
   1.6934824e+00
  -3.0528759e+00
  -5.0285706e-01
  -2.0731144e+00
  -1.2730868e+00
   4.0675325e-01
   1.0016520e+00
  -2.9812281e-01
  -8.3469490e-01
   1.6493271e+00
   4.6649228e-01
   9.3053051e-01
   1.1099870e+00
   1.3409435e+00
   2.5729334e+00
   7.5233055e-01
   7.0797593e-01
   3.6913187e-01
   5.9675112e-01
  -1.9996841e-02
   8.5953981e-03
   2.4475943e-01
  -2.2756522e+00
   1.2096802e+00
   6.9998986e-01
   3.1359737e-01
   8.2206869e-01
  -5.4588352e-01
  -9.6681027e-01
   6.0270575e-01
   1.1538140e+00
   5.7567969e-01
  -2.9767919e-01
  -1.5260615e+00
   9.2286524e-01
   5.8898058e-01
   1.3635026e+00
   5.2944814e-01
  -3.8091083e-01
   4.7910413e-01
   2.3098045e-01
  -1.4222204e+00
  -3.9390964e-01
  -6.2850763e-01
  -5.1178061e-01
  -2.7057728e-01
  -9.3410904e-01
   2.4480795e-01
   3.3088914e-01
  -4.2251544e-01
  -4.1229293e-01
   1.8621545e+00
   1.4064748e+00
  -1.0813430e+00
   6.0636373e-01
  -4.7759091e-01
  -3.7941816e-01
  -7.4906997e-01
  -1.4850859e+00
   1.1905076e+00
  -1.9303139e+00
  -1.2291323e-01
   2.2575685e-01
  -1.6586112e+00
   8.4435837e-01
   1.9534632e-01
  -1.8120413e-01
  -5.1518293e-01
  -2.9578347e-01
   6.4384475e-01
  -1.8825410e+00
   4.6140878e-01
  -1.4320158e+00
  -1.0697638e-01
   1.1140628e+00
   1.0382575e+00
  -8.9085937e-01
   3.0692158e-01
  -1.2781398e+00
  -7.0951197e-02
   1.2712536e+00
  -1.8636018e+00
   1.7429525e+00
   7.2671571e-01
  -1.3272840e+00
   1.7800341e+00
   6.4987019e-01
   9.0242833e-01
   3.0364259e-01
  -4.4153907e-02
   1.1639628e+00
  -1.1468061e+00
  -1.7075536e+00
  -1.9748947e-01
  -4.5874796e-02
  -1.0010385e+00
   2.2688069e-01
   6.9851266e-01
   9.6544045e-01
   1.3140925e+00
  -1.6566112e-01
  -4.6646403e-01
  -1.4083637e-01
  -4.1449345e-01
  -8.5291447e-02
   1.0180422e+00
  -8.8556020e-02
  -2.6912634e-03
  -1.4240030e+00
  -9.1996500e-01
   1.9581902e+00
  -4.5269472e-01
  -2.2467498e+00
  -2.4478289e-01
  -1.2233457e+00
  -7.3665783e-01
   4.5612893e-01
   1.4031737e+00
   1.1844029e+00
  -1.6980611e+00
   1.7556123e+00
  -1.6619224e+00
   1.7207524e+00
  -8.9145738e-01
  -2.5264038e-01
   2.6869682e+00
   6.2371841e-01
   1.8775344e+00
   2.6958646e-01
   2.4458825e+00
   2.4512987e-01
  -3.4136931e-01
  -2.1345966e+00
   1.3318091e+00
   5.0027958e-01
  -2.4796347e-01
   1.7015712e+00
   1.7245307e+00
  -9.9039490e-01
  -2.9582811e-01
  -1.3097497e+00
   9.4677301e-01
  -2.7383693e-01
   3.5000440e-01
  -4.5099830e-01
   9.3015933e-01
   2.4467244e-01
   3.7984443e-01
   1.3243017e+00
  -1.6034640e-01
  -2.2662823e+00
   9.3046864e-01
   4.6879237e-01
   5.1928879e-01
   5.3642289e-01
   8.2740168e-01
   1.2195680e+00
   1.0785078e-01
  -6.8918081e-01
   1.2869712e+00
  -4.3814058e-01
  -9.0359021e-01
   8.9327689e-01
   9.8926344e-01
  -4.9375235e-01
   1.1085127e+00
   3.1397743e-01
   1.8984340e+00
   9.9482174e-03
  -2.4166537e-02
   7.4987903e-02
   2.2165658e+00
  -4.7985882e-01
  -2.3299553e-01
   3.2366453e-01
   4.9631167e-01
  -1.0928019e+00
  -5.2860849e-01
  -1.6137808e+00
  -7.8802094e-01
  -1.5327541e-01
  -5.6569348e-01
  -2.1950106e+00
  -2.3892055e-01
  -1.1735585e+00
  -1.0243865e+00
   2.4311868e-02
  -2.2478353e-01
  -1.0290868e-01
   1.5651311e-01
   1.7281640e-01
  -5.8114483e-01
   1.0851151e+00
   1.9996380e+00
  -1.2963699e+00
  -1.2227464e+00
  -1.8556410e-01
  -2.1573013e+00
  -5.6943844e-01
  -2.2750598e+00
  -9.3374217e-01
  -1.3124017e+00
   2.6599597e-01
  -3.8280419e-01
   3.4479620e-01
   7.9693459e-01
   9.3181768e-01
  -1.1804510e+00
   1.1751492e+00
  -2.3443928e-01
   1.3002394e+00
   1.0851546e+00
  -4.5224597e-01
   1.8315411e+00
   1.1523255e+00
   2.8881086e-01
  -4.2626546e-01
   3.2004214e-01
   1.6424274e+00
  -7.8933851e-01
  -9.2502402e-01
   3.4886105e-01
   4.4174021e-01
   7.9433720e-01
   5.6734419e-01
  -1.0198975e+00
   2.1631870e+00
   7.3864819e-01
   3.9889889e-01
   5.2136905e-01
   5.5997400e-01
   8.6321272e-01
   5.9880989e-01
  -4.5306198e-01
  -8.1080506e-01
  -1.5015045e+00
  -9.8894613e-01
  -7.1425299e-01
   1.5805310e+00
   9.5174077e-01
   6.7133315e-01
   1.3588310e+00
   8.7480587e-01
  -4.0605398e-01
  -1.1332710e+00
   6.3021385e-01
   1.6018221e+00
  -1.6712484e+00
  -1.0209680e+00
  -1.7237164e+00
  -8.4682831e-01
  -1.1018661e+00
   1.6699498e+00
  -7.1008674e-01
  -9.7067890e-01
   6.8924357e-01
   1.1433338e+00
  -1.2612761e+00
  -7.3185674e-01
  -6.5652974e-01
  -4.0317865e-01
  -1.1328765e-01
  -2.0016368e-01
  -8.6560013e-02
   2.0660815e-01
   7.1665475e-02
   1.2991876e-02
   7.7639405e-01
  -5.4624320e-01
   2.0747261e-01
   7.9131769e-02
  -1.8642335e+00
   3.0189050e-01
  -6.3519876e-01
   1.5972204e-01
  -5.1722668e-01
   1.0582584e+00
  -9.2733126e-01
  -1.0122943e+00
  -6.0425681e-01
  -4.3346072e-01
   5.4545469e-01
  -2.6702417e-01
  -1.9055693e+00
   1.1856835e+00
  -3.5366991e-01
   1.0261048e-02
  -5.0538338e-01
   3.9151801e-01
  -2.7578263e-01
  -7.3930076e-01
  -5.3639002e-01
   2.4090855e+00
  -1.0003617e-01
  -4.3339303e-01
  -6.3052566e-01
   4.2858102e-01
  -3.3146374e-01
   6.0939196e-01
   2.9882157e-01
  -1.7094561e-01
  -9.1920473e-01
   8.6229657e-01
   7.3724959e-01
  -2.9491907e-01
  -1.1483825e+00

==> tikz/tikzscale/testNode.tikz <==
\begin{tikzpicture}
	\node[draw] (0,0) {Node};
\end{tikzpicture}

==> tikz/tikzscale/testRectangle.tikz <==
\begin{tikzpicture}
\draw (0,0) -- (1,1) (0,1) -- (1,0);
\end{tikzpicture}%

==> tikz/tikzscale/testgraphic2D.tikz <==
\begin{tikzpicture}
	\begin{axis}[%
		xmin=-25, xmax=25,
		ymin=-2500, ymax=2500]
		\addplot graphics [xmin=-25, xmax=25, ymin=-2500, ymax=2500] {example-grid-100x100bp.png};
	\end{axis}
\end{tikzpicture}%
